Probabilistically safe and efficient model-based reinforcement learning

This paper proposes tackling safety-critical stochastic Reinforcement Learning (RL) tasks with a sample-based, model-based approach. At the core of the method lies a Model Predictive Control (MPC) scheme that acts as function approximation, providing a model-based predictive control policy. To ensure safety, a probabilistic Control Barrier Function (CBF) is integrated into the MPC controller. To approximate the effects of stochasticies in the optimal control formulation and to fulfil the probabilistic CBF condition, a sample-based approach with guarantees is employed. Furthermore, to counterbalance the additional computational burden due to sampling, a learnable terminal cost formulation is included in the MPC objective. An RL algorithm is deployed to learn both the terminal cost and the CBF constraint. Results from a numerical experiment on a constrained LTI problem corroborate the effectiveness of the proposed methodology in reducing computation time while preserving control performance and safety.

==> data/lti/mpc_returns.dat <==
returns kde-point kde-pdf
24.011041 9.857466 0.004464
19.777520 9.961401 0.005001
27.503964 10.065337 0.005596
18.613220 10.169273 0.006253
23.538652 10.273208 0.006979
19.879501 10.377144 0.007779
34.751464 10.481080 0.008659
20.288545 10.585015 0.009627
19.407838 10.688951 0.010689
18.228713 10.792886 0.011854
30.903401 10.896822 0.013128
21.099324 11.000758 0.014521
20.705375 11.104693 0.016042
38.854484 11.208629 0.017699
25.640673 11.312565 0.019503
47.906484 11.416500 0.021464
20.265008 11.520436 0.023592
18.888507 11.624372 0.025898
24.687655 11.728307 0.028394
19.717809 11.832243 0.031092
25.359010 11.936179 0.034002
17.923153 12.040114 0.037139
27.409088 12.144050 0.040514
44.499775 12.247985 0.044141
45.246759 12.351921 0.048033
25.950339 12.455857 0.052202
27.586230 12.559792 0.056663
18.935903 12.663728 0.061429
21.793355 12.767664 0.066513
32.467000 12.871599 0.071928
18.097857 12.975535 0.077688
18.502706 13.079471 0.083806
22.450526 13.183406 0.090295
36.336469 13.287342 0.097166
18.545068 13.391277 0.104432
44.154829 13.495213 0.112104
29.307901 13.599149 0.120192
49.112977 13.703084 0.128707
18.896492 13.807020 0.137658
47.248759 13.910956 0.147052
19.712721 14.014891 0.156897
20.625097 14.118827 0.167200
31.515577 14.222763 0.177964
32.324281 14.326698 0.189194
44.685984 14.430634 0.200891
18.141408 14.534570 0.213056
20.812856 14.638505 0.225689
20.597740 14.742441 0.238787
46.648833 14.846376 0.252345
19.316031 14.950312 0.266358
34.902748 15.054248 0.280818
34.186161 15.158183 0.295716
27.339255 15.262119 0.311040
25.039754 15.366055 0.326776
31.437570 15.469990 0.342910
29.374630 15.573926 0.359423
22.198245 15.677862 0.376298
77.187997 15.781797 0.393512
25.046236 15.885733 0.411043
18.213206 15.989668 0.428865
30.550658 16.093604 0.446953
45.549597 16.197540 0.465278
21.936018 16.301475 0.483810
22.910940 16.405411 0.502517
46.637324 16.509347 0.521366
30.884294 16.613282 0.540323
19.009470 16.717218 0.559353
42.692870 16.821154 0.578418
26.569874 16.925089 0.597482
21.662055 17.029025 0.616506
36.510251 17.132961 0.635451
30.760549 17.236896 0.654278
29.834975 17.340832 0.672946
20.912423 17.444767 0.691417
21.490028 17.548703 0.709651
21.592633 17.652639 0.727608
25.828847 17.756574 0.745250
37.908425 17.860510 0.762538
20.624194 17.964446 0.779434
35.720908 18.068381 0.795904
93.860416 18.172317 0.811910
19.213578 18.276253 0.827420
19.156140 18.380188 0.842401
20.654962 18.484124 0.856823
19.060111 18.588060 0.870656
31.092828 18.691995 0.883875
33.004973 18.795931 0.896453
19.055474 18.899866 0.908368
33.113927 19.003802 0.919601
19.552278 19.107738 0.930134
18.565844 19.211673 0.939950
17.874543 19.315609 0.949037
18.685900 19.419545 0.957384
18.188305 19.523480 0.964984
28.875935 19.627416 0.971832
21.696395 19.731352 0.977925
19.741309 19.835287 0.983262
40.560714 19.939223 0.987847
18.160520 20.043158 0.991685
21.033675 20.147094 0.994782
49.341475 20.251030 0.997149
44.229130 20.354965 0.998798
20.463104 20.458901 0.999743
35.078721 20.562837 1.000000
35.555614 20.666772 0.999588
44.921678 20.770708 0.998528
47.432502 20.874644 0.996840
19.577744 20.978579 0.994549
31.227110 21.082515 0.991678
42.599575 21.186451 0.988256
50.969870 21.290386 0.984308
35.206554 21.394322 0.979863
38.053420 21.498257 0.974950
27.169133 21.602193 0.969599
19.071208 21.706129 0.963839
22.955199 21.810064 0.957703
18.407270 21.914000 0.951219
20.624615 22.017936 0.944419
19.586091 22.121871 0.937333
17.798611 22.225807 0.929993
24.109224 22.329743 0.922427
22.526504 22.433678 0.914666
49.327126 22.537614 0.906738
24.863263 22.641549 0.898671
28.698155 22.745485 0.890494
19.228374 22.849421 0.882232
49.752593 22.953356 0.873911
18.854550 23.057292 0.865555
21.712633 23.161228 0.857187
36.566167 23.265163 0.848830
18.974466 23.369099 0.840505
18.273695 23.473035 0.832230
37.799145 23.576970 0.824024
32.846663 23.680906 0.815904
49.655833 23.784842 0.807885
18.983404 23.888777 0.799983
17.841756 23.992713 0.792208
28.108284 24.096648 0.784574
21.228192 24.200584 0.777091
50.371760 24.304520 0.769767
19.524433 24.408455 0.762610
22.273892 24.512391 0.755626
30.760186 24.616327 0.748822
19.938868 24.720262 0.742201
21.536430 24.824198 0.735767
18.283511 24.928134 0.729521
20.176353 25.032069 0.723466
42.668289 25.136005 0.717601
18.896539 25.239940 0.711926
29.551011 25.343876 0.706439
21.624598 25.447812 0.701140
35.390790 25.551747 0.696024
20.746055 25.655683 0.691090
27.051740 25.759619 0.686332
18.466063 25.863554 0.681749
24.474338 25.967490 0.677333
34.806560 26.071426 0.673082
21.884772 26.175361 0.668989
30.926060 26.279297 0.665050
29.197753 26.383233 0.661259
32.624620 26.487168 0.657609
25.644391 26.591104 0.654096
27.269223 26.695039 0.650713
25.350032 26.798975 0.647455
22.529393 26.902911 0.644316
35.148577 27.006846 0.641290
41.534119 27.110782 0.638371
23.041389 27.214718 0.635554
78.587807 27.318653 0.632833
21.417613 27.422589 0.630203
24.041970 27.526525 0.627659
19.067176 27.630460 0.625195
18.342836 27.734396 0.622808
34.748483 27.838331 0.620492
32.093491 27.942267 0.618242
19.125891 28.046203 0.616055
40.423104 28.150138 0.613926
20.528038 28.254074 0.611852
22.648011 28.358010 0.609828
32.640398 28.461945 0.607852
31.097852 28.565881 0.605918
20.441379 28.669817 0.604025
44.057979 28.773752 0.602169
18.698360 28.877688 0.600346
29.122910 28.981624 0.598555
21.425875 29.085559 0.596791
26.241949 29.189495 0.595052
66.751786 29.293430 0.593336
19.248172 29.397366 0.591640
44.662039 29.501302 0.589961
33.436171 29.605237 0.588297
22.035494 29.709173 0.586645
26.339843 29.813109 0.585003
43.708188 29.917044 0.583368
51.376921 30.020980 0.581738
21.635108 30.124916 0.580111
34.545973 30.228851 0.578484
25.481058 30.332787 0.576854
39.514776 30.436722 0.575220
30.331822 30.540658 0.573579
18.167682 30.644594 0.571929
21.673273 30.748529 0.570267
18.034090 30.852465 0.568590
18.883714 30.956401 0.566898
18.682085 31.060336 0.565186
45.320376 31.164272 0.563454
42.940514 31.268208 0.561698
35.318085 31.372143 0.559916
19.321040 31.476079 0.558106
21.776955 31.580015 0.556267
18.138668 31.683950 0.554395
18.884594 31.787886 0.552488
21.812528 31.891821 0.550545
17.894046 31.995757 0.548563
34.215097 32.099693 0.546541
33.574442 32.203628 0.544476
34.842100 32.307564 0.542367
32.242471 32.411500 0.540212
51.852427 32.515435 0.538009
34.076311 32.619371 0.535757
17.754505 32.723307 0.533453
20.492155 32.827242 0.531097
35.009116 32.931178 0.528688
34.775171 33.035113 0.526223
41.797754 33.139049 0.523702
21.812048 33.242985 0.521123
43.964718 33.346920 0.518486
23.685322 33.450856 0.515790
18.832716 33.554792 0.513034
22.017780 33.658727 0.510216
24.696171 33.762663 0.507338
48.665395 33.866599 0.504397
33.975567 33.970534 0.501394
49.566893 34.074470 0.498328
35.357749 34.178406 0.495200
31.575171 34.282341 0.492008
31.326399 34.386277 0.488754
29.438863 34.490212 0.485436
19.287773 34.594148 0.482057
30.493269 34.698084 0.478615
20.278066 34.802019 0.475111
37.789786 34.905955 0.471547
45.339040 35.009891 0.467923
35.557537 35.113826 0.464239
22.737203 35.217762 0.460497
31.840881 35.321698 0.456699
24.393160 35.425633 0.452845
18.076569 35.529569 0.448938
27.729008 35.633504 0.444978
36.608732 35.737440 0.440969
25.811582 35.841376 0.436911
18.506713 35.945311 0.432808
22.308008 36.049247 0.428662
72.393344 36.153183 0.424476
31.254072 36.257118 0.420253
34.310970 36.361054 0.415996
19.358724 36.464990 0.411707
25.705895 36.568925 0.407392
45.489297 36.672861 0.403054
82.858780 36.776797 0.398696
28.810820 36.880732 0.394324
46.337778 36.984668 0.389941
35.659784 37.088603 0.385552
20.039951 37.192539 0.381162
40.976273 37.296475 0.376777
28.015673 37.400410 0.372401
20.887792 37.504346 0.368040
27.054781 37.608282 0.363699
29.068106 37.712217 0.359385
19.677035 37.816153 0.355103
43.464995 37.920089 0.350858
28.316771 38.024024 0.346658
18.869831 38.127960 0.342508
49.442841 38.231895 0.338415
23.534898 38.335831 0.334384
24.666338 38.439767 0.330422
34.102856 38.543702 0.326535
33.826800 38.647638 0.322729
31.108170 38.751574 0.319010
18.513356 38.855509 0.315384
18.464889 38.959445 0.311856
44.553102 39.063381 0.308434
22.717570 39.167316 0.305121
27.626280 39.271252 0.301922
17.947604 39.375188 0.298844
22.336302 39.479123 0.295890
32.267501 39.583059 0.293066
20.265629 39.686994 0.290373
37.925384 39.790930 0.287818
49.072391 39.894866 0.285402
21.412102 39.998801 0.283129
31.463317 40.102737 0.281000
34.651512 40.206673 0.279018
26.770208 40.310608 0.277185
18.861350 40.414544 0.275502
21.581881 40.518480 0.273968
18.342712 40.622415 0.272584
21.761005 40.726351 0.271350
48.610396 40.830287 0.270264
29.322937 40.934222 0.269325
35.659005 41.038158 0.268532
49.867684 41.142093 0.267881
29.157831 41.246029 0.267369
35.529905 41.349965 0.266994
34.637279 41.453900 0.266750
20.041487 41.557836 0.266634
18.545816 41.661772 0.266641
28.505765 41.765707 0.266766
19.673457 41.869643 0.267002
39.391356 41.973579 0.267344
20.596436 42.077514 0.267785
36.897112 42.181450 0.268318
26.460744 42.285385 0.268937
22.395630 42.389321 0.269634
21.012424 42.493257 0.270401
21.220607 42.597192 0.271231
30.175487 42.701128 0.272116
32.102674 42.805064 0.273047
19.106682 42.908999 0.274017
44.983488 43.012935 0.275016
22.587784 43.116871 0.276038
20.256548 43.220806 0.277074
23.602655 43.324742 0.278115
27.854948 43.428678 0.279153
22.226835 43.532613 0.280180
18.137709 43.636549 0.281189
20.163817 43.740484 0.282172
19.501428 43.844420 0.283121
19.176001 43.948356 0.284028
39.390091 44.052291 0.284888
24.499467 44.156227 0.285693
27.160970 44.260163 0.286436
18.403182 44.364098 0.287112
26.202513 44.468034 0.287714
43.041589 44.571970 0.288238
26.348645 44.675905 0.288678
38.230058 44.779841 0.289029
45.839862 44.883776 0.289287
20.475709 44.987712 0.289448
23.661849 45.091648 0.289509
31.879311 45.195583 0.289466
31.112818 45.299519 0.289316
45.435273 45.403455 0.289057
21.948158 45.507390 0.288688
37.680247 45.611326 0.288205
18.794833 45.715262 0.287609
36.754340 45.819197 0.286897
33.063745 45.923133 0.286070
38.446553 46.027069 0.285126
33.070182 46.131004 0.284067
34.436156 46.234940 0.282892
47.302047 46.338875 0.281602
26.473091 46.442811 0.280197
29.489067 46.546747 0.278679
24.850077 46.650682 0.277050
35.462933 46.754618 0.275310
19.898181 46.858554 0.273461
48.191084 46.962489 0.271505
35.866792 47.066425 0.269445
24.136064 47.170361 0.267282
20.673984 47.274296 0.265019
23.074930 47.378232 0.262659
26.955797 47.482167 0.260203
44.426696 47.586103 0.257655
23.978168 47.690039 0.255018
20.216256 47.793974 0.252293
30.274271 47.897910 0.249485
21.631610 48.001846 0.246596
21.140522 48.105781 0.243629
28.281429 48.209717 0.240586
44.263577 48.313653 0.237472
18.360327 48.417588 0.234289
18.979420 48.521524 0.231040
19.578258 48.625460 0.227729
32.442953 48.729395 0.224358
38.106761 48.833331 0.220931
31.114745 48.937266 0.217451
43.395734 49.041202 0.213921
47.588317 49.145138 0.210344
44.409213 49.249073 0.206724
44.149903 49.353009 0.203063
18.809417 49.456945 0.199366
44.105072 49.560880 0.195634
42.248098 49.664816 0.191873
34.328955 49.768752 0.188084
23.852198 49.872687 0.184271
26.843043 49.976623 0.180438
24.777398 50.080558 0.176588
20.820571 50.184494 0.172723
27.952072 50.288430 0.168849
30.198396 50.392365 0.164968
29.171440 50.496301 0.161083
28.808640 50.600237 0.157198
21.788095 50.704172 0.153316
50.324074 50.808108 0.149441
27.253050 50.912044 0.145577
49.607178 51.015979 0.141726
25.203301 51.119915 0.137892
33.581978 51.223851 0.134079
29.310700 51.327786 0.130289
31.404425 51.431722 0.126527
28.727292 51.535657 0.122795
23.528646 51.639593 0.119097
46.293218 51.743529 0.115436
27.512512 51.847464 0.111816
20.412682 51.951400 0.108238
30.780283 52.055336 0.104707
32.620955 52.159271 0.101225
36.646010 52.263207 0.097796
48.109098 52.367143 0.094420
18.545769 52.471078 0.091103
19.950807 52.575014 0.087844
31.886769 52.678949 0.084649
25.400441 52.782885 0.081517
31.897090 52.886821 0.078452
36.567686 52.990756 0.075455
31.281800 53.094692 0.072529
18.961001 53.198628 0.069674
41.153949 53.302563 0.066892
25.042669 53.406499 0.064185
30.529040 53.510435 0.061553
20.175005 53.614370 0.058998
32.413509 53.718306 0.056520
18.517333 53.822242 0.054120
24.093090 53.926177 0.051798
18.887459 54.030113 0.049554
19.302399 54.134048 0.047389
23.004656 54.237984 0.045302
105.876354 54.341920 0.043293
24.147256 54.445855 0.041361
38.333039 54.549791 0.039507
27.469377 54.653727 0.037728
45.263937 54.757662 0.036025
20.884724 54.861598 0.034396
30.938207 54.965534 0.032839
45.858781 55.069469 0.031355
24.461448 55.173405 0.029940
29.779910 55.277340 0.028594
44.053379 55.381276 0.027314
18.083353 55.485212 0.026100
27.012249 55.589147 0.024949
23.507321 55.693083 0.023859
28.417983 55.797019 0.022829
30.780296 55.900954 0.021855
40.580849 56.004890 0.020937
31.271568 56.108826 0.020072
18.626333 56.212761 0.019258
19.933026 56.316697 0.018492
24.436781 56.420633 0.017773
24.839933 56.524568 0.017098
24.258175 56.628504 0.016465
30.814479 56.732439 0.015873
32.337894 56.836375 0.015318
43.567889 56.940311 0.014799
46.573952 57.044246 0.014313
19.099329 57.148182 0.013859
19.241336 57.252118 0.013435
21.344797 57.356053 0.013039
51.664651 57.459989 0.012668
20.031835 57.563925 0.012322
29.682175 57.667860 0.011998
20.570491 57.771796 0.011695
23.237149 57.875731 0.011411
24.033881 57.979667 0.011145
33.832711 58.083603 0.010896
22.774555 58.187538 0.010661
33.993723 58.291474 0.010440
26.513892 58.395410 0.010232
44.931146 58.499345 0.010036
74.765414 58.603281 0.009850
32.434647 58.707217 0.009673
18.804223 58.811152 0.009506
26.728437 58.915088 0.009347
20.876874 59.019024 0.009195
29.569470 59.122959 0.009049
31.464680 59.226895 0.008911
35.952673 59.330830 0.008778
26.388275 59.434766 0.008650
26.554920 59.538702 0.008527
30.054472 59.642637 0.008410
24.980720 59.746573 0.008296
18.729854 59.850509 0.008187
43.176330 59.954444 0.008083
32.777298 60.058380 0.007982
60.066251 60.162316 0.007886
43.015588 60.266251 0.007793
21.857885 60.370187 0.007705
19.557222 60.474122 0.007621
39.421625 60.578058 0.007540
37.105777 60.681994 0.007464
25.474734 60.785929 0.007392
23.102348 60.889865 0.007325
37.655028 60.993801 0.007262
20.805716 61.097736 0.007204
21.590544 61.201672 0.007150
22.222619 61.305608 0.007101
41.200656 61.409543 0.007056
21.960294 61.513479 0.007017
22.367525 61.617415 0.006983
37.577395 61.721350 0.006953
19.739162 61.825286 0.006929
23.232954 61.929221 0.006910
19.533599 62.033157 0.006896
32.719169 62.137093 0.006886
38.714056 62.241028 0.006882
37.711688 62.344964 0.006883
32.827959 62.448900 0.006889
47.547525 62.552835 0.006900
51.690831 62.656771 0.006915
20.849555 62.760707 0.006935
41.405085 62.864642 0.006959
18.841213 62.968578 0.006987
31.691100 63.072513 0.007019
21.324488 63.176449 0.007054
18.364647 63.280385 0.007093
29.322299 63.384320 0.007135
22.042161 63.488256 0.007180
40.143216 63.592192 0.007227
18.026957 63.696127 0.007276
30.260523 63.800063 0.007327
20.159244 63.903999 0.007379
33.189722 64.007934 0.007433
48.060743 64.111870 0.007487
21.840442 64.215806 0.007541
19.707394 64.319741 0.007595
32.936430 64.423677 0.007648
37.742345 64.527612 0.007701
22.248198 64.631548 0.007752
51.079006 64.735484 0.007802
30.437937 64.839419 0.007849
18.757955 64.943355 0.007894
45.724169 65.047291 0.007937
23.801410 65.151226 0.007976
37.766383 65.255162 0.008012
26.312789 65.359098 0.008044
48.555178 65.463033 0.008072
39.027517 65.566969 0.008096
18.951452 65.670905 0.008116
32.923186 65.774840 0.008131
24.742623 65.878776 0.008142
25.303179 65.982711 0.008147
19.294427 66.086647 0.008148
43.118511 66.190583 0.008143
21.472740 66.294518 0.008134
31.362273 66.398454 0.008119
26.616973 66.502390 0.008099
32.477473 66.606325 0.008074
18.361946 66.710261 0.008044
64.393209 66.814197 0.008010
47.364504 66.918132 0.007970
25.405271 67.022068 0.007926
26.224829 67.126003 0.007878
45.251483 67.229939 0.007826
42.295571 67.333875 0.007770
42.632275 67.437810 0.007710
29.405640 67.541746 0.007647
49.213306 67.645682 0.007581
18.105827 67.749617 0.007512
18.261108 67.853553 0.007441
19.586613 67.957489 0.007369
32.330801 68.061424 0.007294
18.624642 68.165360 0.007219
18.549466 68.269296 0.007142
44.252677 68.373231 0.007066
19.317887 68.477167 0.006989
27.296291 68.581102 0.006913
26.319367 68.685038 0.006837
22.782242 68.788974 0.006763
20.018954 68.892909 0.006690
27.295784 68.996845 0.006619
21.756916 69.100781 0.006550
32.337139 69.204716 0.006483
30.455759 69.308652 0.006420
49.233888 69.412588 0.006359
18.650867 69.516523 0.006302
26.137751 69.620459 0.006249
35.536202 69.724394 0.006199
40.927027 69.828330 0.006154
18.384308 69.932266 0.006113
19.752424 70.036201 0.006076
46.154200 70.140137 0.006044
24.136614 70.244073 0.006016
57.686043 70.348008 0.005994
34.360724 70.451944 0.005976
22.728355 70.555880 0.005963
27.247365 70.659815 0.005954
29.195396 70.763751 0.005951
18.563437 70.867687 0.005952
22.970043 70.971622 0.005958
20.104067 71.075558 0.005969
24.397824 71.179493 0.005984
26.677547 71.283429 0.006003
22.513141 71.387365 0.006027
22.293665 71.491300 0.006055
42.634217 71.595236 0.006087
20.729045 71.699172 0.006123
24.094372 71.803107 0.006162
46.096151 71.907043 0.006205
25.789307 72.010979 0.006251
18.151965 72.114914 0.006299
40.391953 72.218850 0.006351
23.310895 72.322785 0.006405
27.483166 72.426721 0.006461
18.745245 72.530657 0.006519
26.849884 72.634592 0.006579
48.707523 72.738528 0.006640
38.033185 72.842464 0.006703
19.256181 72.946399 0.006767
26.545088 73.050335 0.006832
18.909024 73.154271 0.006897
43.903094 73.258206 0.006962
24.774501 73.362142 0.007028
25.925785 73.466078 0.007094
20.464757 73.570013 0.007159
29.306896 73.673949 0.007224
18.645141 73.777884 0.007289
34.972245 73.881820 0.007352
18.763571 73.985756 0.007414
32.283450 74.089691 0.007475
18.314981 74.193627 0.007535
33.049303 74.297563 0.007593
21.012896 74.401498 0.007650
44.509253 74.505434 0.007704
24.100168 74.609370 0.007757
42.074722 74.713305 0.007807
37.951519 74.817241 0.007855
52.895839 74.921176 0.007900
38.328651 75.025112 0.007943
35.415289 75.129048 0.007983
24.917607 75.232983 0.008020
33.283081 75.336919 0.008055
20.659042 75.440855 0.008086
24.518934 75.544790 0.008114
32.534962 75.648726 0.008139
18.499056 75.752662 0.008161
29.687198 75.856597 0.008179
18.849739 75.960533 0.008194
36.566580 76.064469 0.008205
25.298100 76.168404 0.008213
35.710597 76.272340 0.008217
21.065041 76.376275 0.008217
20.653539 76.480211 0.008214
18.153450 76.584147 0.008207
19.525880 76.688082 0.008196
33.603149 76.792018 0.008182
24.790757 76.895954 0.008164
37.094542 76.999889 0.008142
17.987982 77.103825 0.008116
26.555810 77.207761 0.008087
38.140826 77.311696 0.008055
45.162687 77.415632 0.008018
22.037795 77.519567 0.007978
19.993303 77.623503 0.007935
34.333715 77.727439 0.007889
46.003166 77.831374 0.007839
44.191058 77.935310 0.007786
32.435374 78.039246 0.007730
18.841716 78.143181 0.007672
27.653024 78.247117 0.007610
47.480509 78.351053 0.007546
38.288547 78.454988 0.007479
19.148078 78.558924 0.007410
21.437631 78.662860 0.007339
25.052876 78.766795 0.007266
18.272385 78.870731 0.007191
18.544764 78.974666 0.007115
28.951768 79.078602 0.007036
18.056900 79.182538 0.006957
23.442145 79.286473 0.006876
28.800515 79.390409 0.006794
32.895750 79.494345 0.006711
27.634247 79.598280 0.006627
35.760250 79.702216 0.006543
23.087236 79.806152 0.006458
20.744791 79.910087 0.006373
20.228142 80.014023 0.006288
18.001975 80.117958 0.006202
35.306157 80.221894 0.006116
30.659965 80.325830 0.006031
21.561436 80.429765 0.005945
28.408297 80.533701 0.005860
20.634660 80.637637 0.005775
36.210337 80.741572 0.005690
20.333574 80.845508 0.005606
31.914934 80.949444 0.005522
21.852683 81.053379 0.005439
57.314761 81.157315 0.005356
18.599411 81.261251 0.005273
39.823792 81.365186 0.005191
25.846730 81.469122 0.005109
40.691852 81.573057 0.005027
20.659969 81.676993 0.004946
19.401407 81.780929 0.004866
24.270229 81.884864 0.004785
44.272751 81.988800 0.004705
21.416961 82.092736 0.004625
29.432091 82.196671 0.004545
18.612764 82.300607 0.004465
28.340030 82.404543 0.004386
20.944734 82.508478 0.004306
34.213167 82.612414 0.004227
19.590329 82.716349 0.004147
27.267251 82.820285 0.004067
35.131556 82.924221 0.003988
28.552642 83.028156 0.003908
36.448586 83.132092 0.003828
44.852386 83.236028 0.003748
44.437067 83.339963 0.003668
18.053743 83.443899 0.003588
34.473914 83.547835 0.003507
26.960351 83.651770 0.003427
20.218459 83.755706 0.003347
50.414743 83.859642 0.003267
41.018751 83.963577 0.003187
23.358660 84.067513 0.003107
23.598746 84.171448 0.003027
21.079355 84.275384 0.002948
45.857922 84.379320 0.002869
19.199511 84.483255 0.002791
21.818540 84.587191 0.002714
19.319005 84.691127 0.002638
43.769790 84.795062 0.002562
47.916390 84.898998 0.002488
19.376133 85.002934 0.002415
19.479737 85.106869 0.002343
18.204865 85.210805 0.002273
48.490625 85.314740 0.002205
46.587810 85.418676 0.002138
104.903908 85.522612 0.002074
26.163312 85.626547 0.002012
21.143768 85.730483 0.001952
23.535616 85.834419 0.001895
44.846428 85.938354 0.001841
18.351961 86.042290 0.001789
20.415571 86.146226 0.001741
25.974807 86.250161 0.001696
36.488889 86.354097 0.001654
17.920099 86.458033 0.001616
24.082821 86.561968 0.001582
19.982801 86.665904 0.001551
17.927024 86.769839 0.001525
38.337059 86.873775 0.001502
48.754236 86.977711 0.001484
20.324116 87.081646 0.001470
28.246642 87.185582 0.001461
18.029866 87.289518 0.001456
28.128508 87.393453 0.001456
26.167293 87.497389 0.001460
32.747041 87.601325 0.001470
20.834741 87.705260 0.001484
47.353783 87.809196 0.001503
19.399034 87.913132 0.001527
33.894427 88.017067 0.001556
25.560019 88.121003 0.001589
18.344840 88.224938 0.001628
19.014604 88.328874 0.001671
27.748735 88.432810 0.001720
38.170241 88.536745 0.001773
22.095575 88.640681 0.001830
20.498146 88.744617 0.001893
25.417116 88.848552 0.001959
18.147777 88.952488 0.002030
19.238899 89.056424 0.002106
32.343032 89.160359 0.002185
18.944470 89.264295 0.002268
33.007953 89.368230 0.002355
36.478588 89.472166 0.002446
23.390196 89.576102 0.002539
37.665168 89.680037 0.002636
32.401357 89.783973 0.002735
29.215745 89.887909 0.002837
20.331265 89.991844 0.002941
49.955518 90.095780 0.003047
17.986863 90.199716 0.003154
36.975697 90.303651 0.003263
17.670282 90.407587 0.003372
46.904463 90.511523 0.003482
31.880222 90.615458 0.003593
41.903436 90.719394 0.003703
44.980266 90.823329 0.003812
18.130517 90.927265 0.003921
18.632800 91.031201 0.004028
20.414193 91.135136 0.004134
36.682149 91.239072 0.004237
43.708640 91.343008 0.004339
25.723614 91.446943 0.004437
28.577116 91.550879 0.004532
19.049269 91.654815 0.004624
37.793846 91.758750 0.004712
30.591422 91.862686 0.004795
19.335869 91.966621 0.004874
19.297400 92.070557 0.004949
21.457140 92.174493 0.005018
19.202584 92.278428 0.005081
31.208334 92.382364 0.005139
21.149995 92.486300 0.005191
46.318956 92.590235 0.005237
18.428016 92.694171 0.005277
35.087997 92.798107 0.005310
22.621884 92.902042 0.005337
19.287091 93.005978 0.005356
92.657487 93.109914 0.005369
22.463026 93.213849 0.005376
42.908356 93.317785 0.005375
18.483592 93.421720 0.005367
19.004449 93.525656 0.005353
28.728326 93.629592 0.005331
34.937020 93.733527 0.005303
22.235894 93.837463 0.005268
32.379498 93.941399 0.005227
18.756077 94.045334 0.005180
28.764075 94.149270 0.005126
29.193971 94.253206 0.005066
19.937700 94.357141 0.005001
32.250312 94.461077 0.004930
36.826614 94.565012 0.004854
20.931793 94.668948 0.004773
38.837580 94.772884 0.004687
19.440652 94.876819 0.004597
22.111367 94.980755 0.004503
20.874394 95.084691 0.004406
22.862326 95.188626 0.004305
28.561767 95.292562 0.004201
41.341397 95.396498 0.004095
30.071857 95.500433 0.003986
36.501607 95.604369 0.003876
18.780168 95.708305 0.003764
20.079572 95.812240 0.003651
18.032070 95.916176 0.003537
26.337701 96.020111 0.003423
36.779442 96.124047 0.003309
36.990012 96.227983 0.003195
19.371497 96.331918 0.003081
28.545832 96.435854 0.002969
32.176398 96.539790 0.002858
27.447236 96.643725 0.002749
31.879155 96.747661 0.002641
24.666236 96.851597 0.002536
28.885349 96.955532 0.002432
25.394466 97.059468 0.002332
50.680852 97.163403 0.002235
24.370540 97.267339 0.002141
19.069913 97.371275 0.002050
50.483050 97.475210 0.001962
47.214857 97.579146 0.001879
26.558633 97.683082 0.001799
18.997168 97.787017 0.001724
34.718081 97.890953 0.001652
19.527444 97.994889 0.001586
36.411208 98.098824 0.001523
19.135320 98.202760 0.001465
29.188321 98.306696 0.001412
23.186830 98.410631 0.001364
37.943194 98.514567 0.001321
30.008716 98.618502 0.001283
27.988682 98.722438 0.001249
38.541435 98.826374 0.001221
50.284757 98.930309 0.001198
25.750692 99.034245 0.001181
25.516730 99.138181 0.001168
35.040319 99.242116 0.001161
23.360487 99.346052 0.001159
29.639034 99.449988 0.001162
26.419272 99.553923 0.001170
31.813266 99.657859 0.001184
24.978822 99.761794 0.001203
20.377838 99.865730 0.001227
45.205880 99.969666 0.001256
28.537238 100.073601 0.001291
19.160454 100.177537 0.001330
20.429987 100.281473 0.001375
19.139933 100.385408 0.001424
35.548118 100.489344 0.001479
28.651137 100.593280 0.001538
19.983549 100.697215 0.001602
48.402951 100.801151 0.001670
38.108077 100.905087 0.001743
29.816294 101.009022 0.001820
27.088319 101.112958 0.001902
24.582918 101.216893 0.001987
47.684722 101.320829 0.002076
47.365931 101.424765 0.002169
37.985685 101.528700 0.002265
32.792778 101.632636 0.002364
44.011352 101.736572 0.002466
33.821414 101.840507 0.002571
21.191174 101.944443 0.002679
37.537926 102.048379 0.002788
27.045690 102.152314 0.002900
18.880502 102.256250 0.003013
20.026984 102.360185 0.003127
45.258580 102.464121 0.003242
29.203243 102.568057 0.003358
67.036992 102.671992 0.003474
20.134963 102.775928 0.003590
18.733062 102.879864 0.003705
33.665593 102.983799 0.003820
31.820113 103.087735 0.003933
22.714023 103.191671 0.004045
18.556644 103.295606 0.004154
19.540738 103.399542 0.004262
40.301388 103.503478 0.004366
47.494375 103.607413 0.004468
33.710937 103.711349 0.004566
21.792451 103.815284 0.004660
37.066730 103.919220 0.004750
44.938089 104.023156 0.004836
30.768204 104.127091 0.004917
18.640296 104.231027 0.004992
21.141181 104.334963 0.005062
21.747565 104.438898 0.005127
18.064108 104.542834 0.005185
20.990439 104.646770 0.005237
39.067197 104.750705 0.005283
46.586358 104.854641 0.005323
20.526200 104.958576 0.005355
18.291187 105.062512 0.005381
26.443414 105.166448 0.005399
18.872312 105.270383 0.005411
28.836015 105.374319 0.005416
46.137453 105.478255 0.005413
43.622128 105.582190 0.005403
22.799671 105.686126 0.005386
52.079493 105.790062 0.005363
21.270159 105.893997 0.005332
41.323156 105.997933 0.005294
27.187393 106.101869 0.005250
50.713829 106.205804 0.005200
31.493615 106.309740 0.005143
35.640901 106.413675 0.005079
39.047856 106.517611 0.005011
32.359551 106.621547 0.004936
26.814941 106.725482 0.004856
18.466584 106.829418 0.004771
18.551977 106.933354 0.004682
47.064562 107.037289 0.004588
18.719388 107.141225 0.004490
34.290266 107.245161 0.004388
28.868492 107.349096 0.004284
46.269497 107.453032 0.004176
21.331686 107.556967 0.004065
18.183625 107.660903 0.003952
30.388468 107.764839 0.003837
38.331064 107.868774 0.003721
29.061796 107.972710 0.003603
21.397137 108.076646 0.003484
21.981567 108.180581 0.003365
30.697938 108.284517 0.003246
18.264366 108.388453 0.003127
25.615120 108.492388 0.003008
36.707685 108.596324 0.002890
32.262514 108.700260 0.002773
21.396395 108.804195 0.002657
22.600674 108.908131 0.002542
18.767524 109.012066 0.002430
35.851206 109.116002 0.002319
17.671859 109.219938 0.002210
20.090348 109.323873 0.002104
26.692840 109.427809 0.002000
43.887929 109.531745 0.001899
51.380377 109.635680 0.001800
18.968104 109.739616 0.001705
36.444651 109.843552 0.001612
50.833675 109.947487 0.001522
20.170891 110.051423 0.001436
27.424665 110.155359 0.001352
45.374563 110.259294 0.001272
28.059584 110.363230 0.001195
33.631320 110.467165 0.001121
32.060038 110.571101 0.001050
26.279517 110.675037 0.000983
19.709156 110.778972 0.000918
31.956323 110.882908 0.000857
18.775855 110.986844 0.000799
23.867454 111.090779 0.000743
48.651605 111.194715 0.000691
18.838853 111.298651 0.000641
25.482359 111.402586 0.000594
21.660895 111.506522 0.000550
33.659995 111.610457 0.000509
27.226557 111.714393 0.000470
19.248614 111.818329 0.000433
23.073084 111.922264 0.000399
18.573724 112.026200 0.000367
27.128673 112.130136 0.000337
18.140716 112.234071 0.000309
21.645822 112.338007 0.000283
47.203355 112.441943 0.000259
20.802533 112.545878 0.000237
33.106129 112.649814 0.000216
48.916612 112.753750 0.000197
20.280745 112.857685 0.000179
36.324781 112.961621 0.000163
25.219045 113.065556 0.000148
34.401733 113.169492 0.000134
27.919921 113.273428 0.000121
45.624549 113.377363 0.000110
28.786509 113.481299 0.000099
26.767921 113.585235 0.000089
36.366525 113.689170 0.000080


==> data/lti/mpc_returns_quartiles.dat <==
quartile-point quartile-pdf
20.632270 0.999798
27.028969 0.640659
35.556095 0.447932


==> data/lti/mpc_solvertimes.dat <==
solvertimes kde-point kde-pdf
0.125877 0.007622 0.573975
0.023813 0.007658 0.575336
0.023978 0.007694 0.576704
0.026044 0.007731 0.578079
0.095804 0.007767 0.579461
0.026290 0.007804 0.580850
0.065874 0.007841 0.582245
0.026280 0.007879 0.583648
0.026181 0.007916 0.585057
0.025002 0.007954 0.586473
0.067545 0.007991 0.587896
0.025507 0.008029 0.589326
0.026231 0.008067 0.590763
0.107227 0.008106 0.592207
0.084118 0.008144 0.593658
0.143824 0.008183 0.595117
0.026839 0.008222 0.596582
0.026463 0.008261 0.598054
0.088901 0.008300 0.599533
0.023258 0.008339 0.601019
0.019715 0.008379 0.602513
0.024451 0.008419 0.604013
0.020574 0.008459 0.605521
0.220961 0.008499 0.607036
0.201624 0.008539 0.608558
0.067835 0.008580 0.610087
0.086860 0.008621 0.611624
0.023655 0.008662 0.613168
0.023658 0.008703 0.614719
0.066735 0.008744 0.616277
0.023369 0.008785 0.617842
0.023935 0.008827 0.619415
0.024844 0.008869 0.620995
0.078820 0.008911 0.622582
0.023814 0.008954 0.624177
0.212865 0.008996 0.625778
0.021403 0.009039 0.627388
0.149709 0.009082 0.629004
0.024631 0.009125 0.630628
0.311797 0.009168 0.632259
0.024038 0.009212 0.633898
0.024110 0.009255 0.635544
0.248761 0.009299 0.637197
0.142930 0.009344 0.638858
0.236895 0.009388 0.640526
0.024397 0.009432 0.642201
0.025345 0.009477 0.643884
0.026948 0.009522 0.645574
0.155164 0.009568 0.647271
0.027322 0.009613 0.648976
0.025157 0.009659 0.650688
0.024186 0.009704 0.652408
0.024006 0.009751 0.654135
0.022589 0.009797 0.655869
0.026672 0.009843 0.657611
0.069675 0.009890 0.659360
0.024786 0.009937 0.661116
0.284048 0.009984 0.662880
0.094817 0.010032 0.664651
0.027295 0.010079 0.666430
0.024919 0.010127 0.668215
0.260664 0.010175 0.670008
0.026305 0.010224 0.671809
0.091813 0.010272 0.673616
0.237477 0.010321 0.675431
0.022836 0.010370 0.677253
0.022324 0.010419 0.679083
0.123855 0.010469 0.680919
0.025484 0.010518 0.682763
0.021515 0.010568 0.684614
0.024207 0.010618 0.686472
0.022865 0.010669 0.688338
0.057555 0.010720 0.690210
0.026405 0.010770 0.692090
0.023530 0.010822 0.693976
0.026462 0.010873 0.695870
0.091303 0.010925 0.697770
0.157233 0.010976 0.699678
0.023956 0.011029 0.701592
0.070745 0.011081 0.703514
0.168815 0.011134 0.705442
0.023496 0.011186 0.707377
0.023176 0.011240 0.709319
0.025766 0.011293 0.711268
0.023680 0.011347 0.713223
0.072803 0.011400 0.715185
0.080781 0.011455 0.717154
0.025501 0.011509 0.719129
0.123050 0.011564 0.721111
0.021994 0.011618 0.723099
0.023341 0.011674 0.725094
0.022861 0.011729 0.727095
0.023332 0.011785 0.729103
0.025175 0.011841 0.731116
0.025670 0.011897 0.733136
0.025598 0.011953 0.735162
0.025148 0.012010 0.737194
0.136906 0.012067 0.739232
0.024186 0.012125 0.741277
0.025339 0.012182 0.743327
0.201294 0.012240 0.745382
0.294237 0.012298 0.747444
0.022399 0.012356 0.749511
0.024473 0.012415 0.751584
0.150545 0.012474 0.753662
0.220677 0.012533 0.755746
0.119854 0.012593 0.757835
0.022959 0.012653 0.759929
0.070561 0.012713 0.762028
0.122779 0.012773 0.764133
0.141956 0.012834 0.766242
0.021519 0.012895 0.768356
0.125519 0.012956 0.770475
0.026481 0.013017 0.772599
0.019267 0.013079 0.774727
0.020442 0.013141 0.776860
0.025938 0.013204 0.778997
0.025676 0.013266 0.781138
0.026017 0.013329 0.783283
0.025918 0.013393 0.785432
0.026366 0.013456 0.787585
0.026407 0.013520 0.789742
0.145778 0.013584 0.791902
0.064090 0.013649 0.794066
0.078763 0.013714 0.796233
0.026795 0.013779 0.798403
0.147794 0.013844 0.800577
0.024761 0.013910 0.802753
0.024111 0.013976 0.804932
0.079227 0.014042 0.807113
0.025818 0.014109 0.809297
0.023357 0.014176 0.811484
0.077281 0.014243 0.813672
0.182392 0.014311 0.815862
0.138708 0.014379 0.818054
0.025823 0.014447 0.820248
0.026493 0.014516 0.822443
0.064549 0.014585 0.824639
0.026308 0.014654 0.826836
0.120402 0.014724 0.829034
0.024159 0.014794 0.831233
0.025542 0.014864 0.833432
0.128596 0.014934 0.835631
0.020915 0.015005 0.837830
0.020107 0.015077 0.840030
0.025524 0.015148 0.842229
0.024512 0.015220 0.844427
0.117063 0.015292 0.846624
0.025444 0.015365 0.848820
0.120628 0.015438 0.851015
0.019489 0.015511 0.853209
0.027735 0.015585 0.855400
0.022506 0.015659 0.857590
0.023811 0.015733 0.859777
0.021852 0.015808 0.861962
0.077140 0.015883 0.864144
0.025662 0.015958 0.866323
0.026253 0.016034 0.868498
0.026613 0.016110 0.870670
0.025193 0.016187 0.872838
0.025350 0.016264 0.875002
0.120779 0.016341 0.877161
0.023731 0.016419 0.879316
0.026630 0.016497 0.881465
0.026484 0.016575 0.883609
0.024927 0.016654 0.885748
0.121092 0.016733 0.887880
0.026298 0.016812 0.890006
0.216698 0.016892 0.892125
0.025867 0.016972 0.894238
0.025489 0.017053 0.896342
0.023197 0.017134 0.898440
0.023715 0.017215 0.900529
0.026354 0.017297 0.902609
0.074932 0.017379 0.904681
0.025261 0.017462 0.906744
0.127507 0.017544 0.908797
0.025881 0.017628 0.910841
0.021920 0.017711 0.912874
0.023818 0.017796 0.914896
0.068602 0.017880 0.916908
0.025127 0.017965 0.918907
0.132238 0.018050 0.920895
0.025132 0.018136 0.922871
0.025379 0.018222 0.924834
0.022269 0.018309 0.926783
0.025763 0.018396 0.928720
0.121688 0.018483 0.930642
0.023352 0.018571 0.932549
0.319986 0.018659 0.934442
0.121195 0.018747 0.936319
0.023959 0.018836 0.938180
0.023687 0.018926 0.940025
0.121583 0.019016 0.941854
0.213446 0.019106 0.943664
0.024698 0.019197 0.945458
0.140608 0.019288 0.947232
0.083062 0.019380 0.948988
0.162481 0.019472 0.950725
0.071081 0.019564 0.952442
0.025338 0.019657 0.954138
0.025509 0.019750 0.955814
0.025247 0.019844 0.957468
0.022759 0.019938 0.959101
0.026131 0.020033 0.960711
0.112437 0.020128 0.962297
0.125629 0.020224 0.963860
0.136265 0.020320 0.965399
0.025137 0.020416 0.966914
0.020184 0.020513 0.968403
0.024066 0.020611 0.969866
0.026600 0.020708 0.971302
0.027350 0.020807 0.972712
0.025828 0.020906 0.974094
0.024694 0.021005 0.975447
0.021688 0.021105 0.976772
0.024487 0.021205 0.978067
0.025779 0.021305 0.979332
0.223024 0.021407 0.980566
0.171803 0.021508 0.981769
0.025851 0.021610 0.982940
0.025977 0.021713 0.984078
0.168438 0.021816 0.985183
0.072234 0.021920 0.986254
0.108897 0.022024 0.987290
0.020693 0.022128 0.988291
0.194161 0.022233 0.989256
0.020801 0.022339 0.990184
0.025115 0.022445 0.991075
0.026469 0.022552 0.991929
0.023688 0.022659 0.992743
0.159498 0.022766 0.993518
0.024661 0.022874 0.994253
0.130038 0.022983 0.994948
0.022744 0.023092 0.995601
0.074739 0.023202 0.996211
0.073638 0.023312 0.996779
0.025555 0.023423 0.997304
0.026555 0.023534 0.997784
0.026304 0.023646 0.998220
0.026658 0.023758 0.998609
0.105684 0.023871 0.998953
0.214610 0.023984 0.999249
0.162840 0.024098 0.999498
0.114172 0.024212 0.999698
0.081986 0.024327 0.999849
0.065399 0.024443 0.999950
0.025978 0.024559 1.000000
0.025221 0.024676 0.999999
0.024884 0.024793 0.999946
0.098897 0.024911 0.999840
0.025721 0.025029 0.999681
0.023589 0.025148 0.999468
0.151262 0.025267 0.999199
0.091636 0.025387 0.998876
0.022905 0.025508 0.998495
0.025399 0.025629 0.998058
0.025681 0.025750 0.997564
0.296668 0.025873 0.997010
0.137922 0.025996 0.996398
0.132344 0.026119 0.995726
0.339203 0.026243 0.994994
0.147815 0.026368 0.994201
0.021890 0.026493 0.993346
0.148415 0.026619 0.992429
0.025586 0.026745 0.991448
0.021060 0.026872 0.990404
0.073834 0.027000 0.989296
0.025914 0.027128 0.988122
0.024031 0.027257 0.986884
0.131022 0.027386 0.985579
0.022933 0.027516 0.984207
0.023193 0.027647 0.982768
0.124366 0.027778 0.981262
0.023300 0.027910 0.979686
0.072148 0.028042 0.978042
0.170187 0.028176 0.976329
0.180961 0.028309 0.974545
0.025151 0.028444 0.972691
0.026841 0.028579 0.970765
0.025241 0.028715 0.968769
0.253178 0.028851 0.966700
0.026364 0.028988 0.964559
0.026090 0.029126 0.962345
0.025944 0.029264 0.960058
0.025391 0.029403 0.957697
0.024340 0.029542 0.955263
0.026384 0.029683 0.952754
0.025737 0.029824 0.950170
0.251306 0.029965 0.947511
0.022389 0.030108 0.944778
0.025085 0.030251 0.941968
0.026127 0.030394 0.939083
0.106493 0.030539 0.936122
0.026185 0.030684 0.933085
0.024507 0.030829 0.929971
0.025559 0.030976 0.926781
0.025097 0.031123 0.923515
0.117015 0.031271 0.920172
0.082340 0.031419 0.916752
0.024517 0.031568 0.913255
0.228588 0.031718 0.909682
0.027536 0.031869 0.906032
0.027088 0.032020 0.902305
0.107196 0.032172 0.898502
0.023404 0.032325 0.894622
0.021294 0.032478 0.890667
0.023916 0.032633 0.886635
0.026432 0.032788 0.882527
0.133060 0.032943 0.878343
0.025267 0.033100 0.874085
0.066717 0.033257 0.869751
0.112614 0.033415 0.865343
0.071181 0.033573 0.860861
0.023597 0.033733 0.856305
0.027109 0.033893 0.851675
0.070181 0.034054 0.846973
0.083904 0.034216 0.842199
0.025695 0.034378 0.837353
0.193739 0.034541 0.832436
0.071282 0.034705 0.827449
0.020935 0.034870 0.822393
0.026445 0.035036 0.817267
0.074464 0.035202 0.812074
0.023953 0.035369 0.806814
0.026673 0.035537 0.801487
0.024584 0.035706 0.796095
0.023554 0.035876 0.790638
0.024598 0.036046 0.785119
0.126813 0.036217 0.779537
0.080067 0.036389 0.773894
0.110120 0.036562 0.768190
0.026589 0.036735 0.762428
0.022336 0.036910 0.756609
0.188735 0.037085 0.750733
0.024063 0.037261 0.744802
0.020350 0.037438 0.738817
0.183763 0.037616 0.732780
0.024379 0.037795 0.726693
0.024533 0.037974 0.720556
0.021933 0.038154 0.714372
0.087127 0.038335 0.708141
0.356425 0.038518 0.701866
0.024603 0.038700 0.695548
0.212237 0.038884 0.689189
0.025180 0.039069 0.682790
0.025332 0.039254 0.676354
0.026803 0.039441 0.669883
0.175819 0.039628 0.663377
0.026069 0.039816 0.656839
0.025552 0.040005 0.650272
0.203388 0.040195 0.643676
0.069506 0.040386 0.637055
0.072770 0.040578 0.630409
0.025434 0.040771 0.623742
0.026593 0.040964 0.617055
0.025708 0.041159 0.610350
0.190867 0.041354 0.603631
0.143089 0.041550 0.596898
0.085479 0.041748 0.590154
0.025141 0.041946 0.583402
0.073055 0.042145 0.576643
0.107082 0.042345 0.569881
0.185183 0.042546 0.563117
0.024601 0.042748 0.556354
0.022471 0.042951 0.549594
0.024501 0.043155 0.542840
0.025041 0.043360 0.536094
0.023338 0.043566 0.529359
0.023966 0.043773 0.522637
0.333552 0.043981 0.515930
0.023346 0.044190 0.509241
0.021738 0.044400 0.502573
0.024378 0.044610 0.495928
0.070525 0.044822 0.489308
0.023432 0.045035 0.482717
0.025175 0.045249 0.476156
0.195151 0.045464 0.469628
0.210187 0.045680 0.463136
0.163796 0.045897 0.456682
0.182683 0.046115 0.450268
0.022884 0.046333 0.443898
0.203367 0.046553 0.437573
0.180598 0.046775 0.431296
0.149819 0.046997 0.425070
0.023556 0.047220 0.418896
0.073881 0.047444 0.412777
0.076667 0.047669 0.406716
0.026132 0.047896 0.400715
0.025949 0.048123 0.394777
0.134018 0.048352 0.388902
0.086683 0.048581 0.383094
0.024006 0.048812 0.377356
0.025379 0.049044 0.371688
0.154730 0.049277 0.366093
0.026011 0.049511 0.360573
0.125967 0.049746 0.355131
0.063291 0.049982 0.349768
0.136766 0.050219 0.344485
0.025996 0.050458 0.339286
0.026068 0.050697 0.334171
0.025300 0.050938 0.329143
0.024966 0.051180 0.324202
0.141620 0.051423 0.319351
0.024629 0.051667 0.314592
0.024616 0.051912 0.309924
0.025260 0.052159 0.305351
0.025044 0.052407 0.300873
0.191628 0.052655 0.296492
0.140880 0.052905 0.292208
0.023098 0.053157 0.288023
0.020697 0.053409 0.283938
0.022114 0.053663 0.279953
0.021931 0.053918 0.276070
0.100959 0.054174 0.272288
0.026264 0.054431 0.268610
0.072771 0.054689 0.265035
0.026630 0.054949 0.261563
0.137904 0.055210 0.258196
0.093354 0.055472 0.254933
0.027554 0.055735 0.251775
0.027556 0.056000 0.248722
0.083088 0.056266 0.245773
0.024646 0.056533 0.242928
0.022062 0.056802 0.240188
0.024314 0.057071 0.237553
0.025325 0.057342 0.235020
0.024356 0.057615 0.232591
0.146305 0.057888 0.230264
0.073092 0.058163 0.228040
0.138777 0.058439 0.225916
0.074861 0.058717 0.223892
0.222812 0.058996 0.221968
0.026027 0.059276 0.220142
0.024764 0.059557 0.218413
0.166286 0.059840 0.216779
0.022715 0.060124 0.215240
0.081090 0.060410 0.213794
0.197859 0.060696 0.212439
0.022085 0.060985 0.211174
0.075152 0.061274 0.209997
0.066789 0.061565 0.208907
0.025401 0.061858 0.207901
0.026308 0.062151 0.206977
0.152049 0.062446 0.206134
0.093497 0.062743 0.205370
0.026422 0.063041 0.204682
0.022315 0.063340 0.204067
0.023064 0.063641 0.203525
0.107467 0.063943 0.203053
0.066224 0.064247 0.202647
0.106911 0.064552 0.202306
0.065048 0.064858 0.202027
0.143913 0.065166 0.201808
0.179111 0.065476 0.201646
0.023860 0.065787 0.201539
0.024935 0.066099 0.201483
0.024984 0.066413 0.201476
0.136149 0.066728 0.201516
0.025248 0.067045 0.201599
0.025176 0.067364 0.201724
0.026226 0.067683 0.201886
0.022262 0.068005 0.202084
0.023496 0.068328 0.202314
0.088320 0.068652 0.202575
0.022887 0.068978 0.202862
0.065455 0.069306 0.203173
0.024234 0.069635 0.203507
0.160846 0.069966 0.203859
0.191309 0.070298 0.204227
0.023279 0.070632 0.204608
0.024897 0.070967 0.205001
0.025934 0.071304 0.205401
0.025303 0.071643 0.205807
0.072299 0.071983 0.206217
0.025413 0.072325 0.206626
0.167722 0.072668 0.207035
0.083902 0.073013 0.207439
0.093755 0.073360 0.207836
0.026846 0.073708 0.208225
0.024073 0.074058 0.208604
0.026038 0.074410 0.208969
0.119039 0.074763 0.209320
0.261246 0.075118 0.209654
0.112030 0.075475 0.209969
0.142322 0.075833 0.210264
0.025189 0.076193 0.210538
0.024769 0.076555 0.210788
0.107768 0.076919 0.211013
0.026157 0.077284 0.211211
0.092948 0.077651 0.211383
0.109071 0.078019 0.211526
0.023624 0.078390 0.211640
0.025747 0.078762 0.211723
0.021675 0.079136 0.211775
0.025294 0.079512 0.211795
0.183163 0.079890 0.211783
0.091152 0.080269 0.211738
0.022856 0.080650 0.211660
0.122652 0.081033 0.211549
0.024587 0.081418 0.211405
0.113138 0.081804 0.211227
0.024783 0.082193 0.211016
0.026460 0.082583 0.210773
0.177947 0.082975 0.210497
0.197688 0.083369 0.210189
0.133978 0.083765 0.209850
0.230825 0.084163 0.209481
0.116693 0.084563 0.209082
0.024776 0.084964 0.208654
0.136587 0.085368 0.208198
0.026481 0.085773 0.207717
0.102626 0.086180 0.207209
0.022170 0.086589 0.206679
0.025359 0.087001 0.206125
0.025992 0.087414 0.205551
0.026596 0.087829 0.204957
0.134628 0.088246 0.204346
0.022987 0.088665 0.203718
0.084569 0.089086 0.203076
0.025817 0.089509 0.202422
0.107314 0.089934 0.201758
0.215534 0.090361 0.201084
0.024343 0.090790 0.200405
0.027615 0.091221 0.199720
0.025815 0.091654 0.199033
0.025619 0.092089 0.198345
0.026090 0.092527 0.197658
0.099962 0.092966 0.196974
0.025197 0.093408 0.196296
0.026247 0.093851 0.195625
0.188061 0.094297 0.194964
0.071338 0.094745 0.194313
0.025526 0.095194 0.193675
0.025446 0.095646 0.193052
0.131177 0.096101 0.192446
0.082034 0.096557 0.191858
0.022711 0.097015 0.191290
0.081214 0.097476 0.190743
0.024887 0.097939 0.190219
0.154276 0.098404 0.189719
0.023997 0.098871 0.189245
0.163375 0.099341 0.188797
0.019378 0.099813 0.188377
0.023801 0.100286 0.187985
0.025315 0.100763 0.187623
0.131728 0.101241 0.187292
0.024174 0.101722 0.186990
0.104754 0.102205 0.186720
0.166380 0.102690 0.186482
0.066213 0.103178 0.186275
0.025045 0.103668 0.186099
0.216064 0.104160 0.185955
0.224031 0.104655 0.185842
0.174483 0.105152 0.185760
0.024806 0.105651 0.185708
0.130135 0.106153 0.185686
0.025254 0.106657 0.185693
0.023972 0.107163 0.185727
0.021572 0.107672 0.185788
0.078056 0.108183 0.185875
0.025723 0.108697 0.185985
0.024294 0.109213 0.186119
0.120608 0.109732 0.186273
0.022767 0.110253 0.186446
0.062488 0.110776 0.186637
0.025757 0.111302 0.186844
0.024338 0.111831 0.187064
0.021037 0.112362 0.187295
0.079572 0.112895 0.187536
0.025168 0.113431 0.187783
0.023025 0.113970 0.188035
0.079297 0.114511 0.188289
0.143706 0.115055 0.188543
0.024507 0.115601 0.188794
0.024739 0.116150 0.189039
0.120513 0.116702 0.189277
0.164991 0.117256 0.189504
0.026319 0.117813 0.189718
0.022349 0.118372 0.189916
0.153174 0.118934 0.190096
0.077366 0.119499 0.190255
0.157291 0.120066 0.190391
0.072989 0.120637 0.190501
0.025179 0.121209 0.190583
0.023619 0.121785 0.190634
0.022977 0.122363 0.190652
0.021769 0.122944 0.190635
0.024633 0.123528 0.190581
0.024973 0.124115 0.190488
0.024583 0.124704 0.190353
0.023708 0.125296 0.190175
0.024273 0.125891 0.189952
0.026298 0.126489 0.189682
0.124418 0.127089 0.189365
0.025259 0.127693 0.188999
0.024092 0.128299 0.188582
0.143170 0.128909 0.188113
0.023656 0.129521 0.187593
0.023147 0.130136 0.187020
0.141574 0.130754 0.186393
0.025496 0.131374 0.185712
0.025873 0.131998 0.184978
0.026909 0.132625 0.184190
0.023368 0.133255 0.183348
0.265867 0.133888 0.182453
0.025890 0.134523 0.181505
0.024721 0.135162 0.180506
0.025999 0.135804 0.179455
0.025054 0.136449 0.178355
0.229155 0.137097 0.177207
0.026496 0.137748 0.176011
0.084518 0.138402 0.174771
0.025767 0.139059 0.173487
0.026609 0.139719 0.172162
0.020985 0.140383 0.170797
0.141454 0.141049 0.169395
0.025556 0.141719 0.167959
0.108555 0.142392 0.166490
0.023550 0.143068 0.164992
0.082120 0.143748 0.163467
0.026264 0.144430 0.161918
0.205261 0.145116 0.160348
0.026215 0.145805 0.158758
0.187805 0.146497 0.157153
0.120864 0.147193 0.155535
0.100992 0.147892 0.153907
0.107829 0.148594 0.152271
0.069278 0.149300 0.150630
0.025012 0.150009 0.148987
0.023597 0.150721 0.147344
0.025037 0.151437 0.145704
0.026949 0.152156 0.144069
0.115161 0.152878 0.142441
0.023697 0.153604 0.140822
0.023415 0.154334 0.139213
0.026758 0.155067 0.137618
0.025096 0.155803 0.136036
0.023334 0.156543 0.134469
0.025634 0.157286 0.132920
0.024406 0.158033 0.131387
0.023908 0.158783 0.129873
0.023550 0.159537 0.128377
0.026555 0.160295 0.126901
0.024689 0.161056 0.125445
0.025727 0.161821 0.124008
0.074191 0.162589 0.122591
0.024853 0.163361 0.121194
0.065139 0.164137 0.119816
0.107014 0.164916 0.118458
0.199111 0.165699 0.117119
0.025340 0.166486 0.115798
0.024664 0.167277 0.114495
0.024590 0.168071 0.113209
0.348230 0.168869 0.111941
0.166116 0.169671 0.110689
0.083762 0.170477 0.109454
0.022880 0.171286 0.108234
0.107544 0.172100 0.107030
0.112646 0.172917 0.105840
0.072384 0.173738 0.104665
0.022139 0.174563 0.103505
0.024513 0.175392 0.102358
0.024872 0.176225 0.101226
0.025167 0.177061 0.100107
0.025587 0.177902 0.099002
0.025757 0.178747 0.097910
0.023101 0.179596 0.096831
0.024818 0.180448 0.095766
0.080388 0.181305 0.094713
0.023718 0.182166 0.093673
0.025965 0.183031 0.092646
0.109478 0.183900 0.091631
0.024663 0.184774 0.090628
0.024294 0.185651 0.089636
0.024741 0.186533 0.088655
0.023405 0.187418 0.087684
0.139611 0.188308 0.086723
0.068177 0.189202 0.085771
0.024466 0.190101 0.084826
0.080291 0.191004 0.083887
0.024643 0.191911 0.082954
0.023543 0.192822 0.082025
0.025363 0.193737 0.081098
0.025255 0.194657 0.080173
0.023463 0.195582 0.079247
0.112487 0.196510 0.078319
0.025204 0.197444 0.077388
0.123124 0.198381 0.076451
0.024117 0.199323 0.075506
0.167272 0.200270 0.074553
0.024338 0.201221 0.073589
0.021642 0.202176 0.072613
0.022874 0.203136 0.071622
0.199004 0.204101 0.070617
0.023942 0.205070 0.069594
0.066034 0.206044 0.068553
0.027119 0.207022 0.067492
0.024187 0.208005 0.066411
0.023533 0.208993 0.065308
0.023773 0.209985 0.064184
0.024618 0.210982 0.063036
0.129793 0.211984 0.061866
0.023813 0.212991 0.060674
0.095754 0.214002 0.059458
0.024267 0.215018 0.058221
0.214656 0.216039 0.056963
0.154797 0.217065 0.055684
0.025657 0.218096 0.054387
0.026547 0.219131 0.053074
0.068063 0.220172 0.051746
0.020550 0.221217 0.050405
0.129621 0.222268 0.049055
0.131433 0.223323 0.047699
0.103051 0.224384 0.046339
0.025934 0.225449 0.044980
0.020383 0.226520 0.043624
0.169159 0.227595 0.042276
0.023676 0.228676 0.040939
0.083683 0.229762 0.039618
0.025461 0.230853 0.038315
0.175194 0.231949 0.037036
0.134984 0.233050 0.035783
0.022677 0.234157 0.034560
0.020022 0.235269 0.033369
0.020773 0.236386 0.032213
0.160465 0.237509 0.031095
0.165784 0.238636 0.030015
0.122486 0.239770 0.028976
0.026198 0.240908 0.027977
0.023732 0.242052 0.027019
0.020704 0.243201 0.026101
0.246582 0.244356 0.025221
0.024255 0.245517 0.024378
0.021975 0.246682 0.023571
0.023606 0.247854 0.022796
0.025913 0.249031 0.022051
0.025057 0.250213 0.021332
0.027336 0.251401 0.020638
0.024605 0.252595 0.019964
0.023627 0.253794 0.019307
0.066803 0.255000 0.018666
0.131642 0.256210 0.018038
0.025612 0.257427 0.017420
0.086409 0.258649 0.016812
0.022819 0.259878 0.016212
0.022478 0.261112 0.015619
0.080818 0.262352 0.015035
0.128863 0.263597 0.014460
0.019101 0.264849 0.013894
0.231418 0.266107 0.013340
0.024367 0.267370 0.012800
0.024409 0.268640 0.012276
0.102658 0.269915 0.011770
0.023559 0.271197 0.011285
0.022660 0.272485 0.010824
0.084051 0.273779 0.010389
0.086731 0.275079 0.009981
0.064964 0.276385 0.009603
0.025110 0.277697 0.009255
0.022849 0.279016 0.008938
0.026547 0.280341 0.008652
0.023119 0.281672 0.008397
0.137574 0.283010 0.008172
0.025227 0.284353 0.007975
0.024544 0.285704 0.007805
0.025387 0.287060 0.007658
0.072514 0.288423 0.007533
0.024780 0.289793 0.007427
0.026673 0.291169 0.007337
0.022073 0.292552 0.007261
0.023866 0.293941 0.007195
0.256786 0.295337 0.007139
0.025799 0.296739 0.007088
0.025276 0.298148 0.007043
0.022807 0.299564 0.007002
0.202289 0.300986 0.006963
0.023051 0.302415 0.006927
0.110576 0.303851 0.006892
0.199664 0.305294 0.006860
0.022995 0.306744 0.006831
0.022940 0.308201 0.006804
0.023737 0.309664 0.006781
0.024163 0.311134 0.006763
0.117703 0.312612 0.006750
0.023943 0.314096 0.006742
0.023853 0.315588 0.006740
0.024797 0.317086 0.006745
0.127643 0.318592 0.006756
0.025500 0.320105 0.006773
0.023350 0.321625 0.006796
0.027488 0.323152 0.006823
0.024251 0.324686 0.006853
0.025184 0.326228 0.006884
0.100939 0.327777 0.006915
0.027140 0.329334 0.006944
0.160102 0.330898 0.006967
0.025656 0.332469 0.006982
0.020787 0.334048 0.006987
0.069723 0.335634 0.006977
0.021262 0.337227 0.006952
0.107858 0.338829 0.006906
0.026661 0.340438 0.006839
0.201756 0.342054 0.006747
0.022808 0.343678 0.006630
0.026729 0.345310 0.006485
0.107580 0.346950 0.006312
0.055617 0.348598 0.006112
0.025323 0.350253 0.005884
0.080395 0.351916 0.005630
0.023874 0.353587 0.005353
0.023919 0.355266 0.005055
0.065309 0.356953 0.004740
0.020208 0.358648 0.004411
0.136074 0.360351 0.004072
0.126782 0.362062 0.003730
0.024947 0.363781 0.003387
0.137605 0.365509 0.003048
0.024600 0.367244 0.002718
0.026360 0.368988 0.002402
0.025979 0.370740 0.002101
0.024893 0.372501 0.001819
0.024799 0.374270 0.001559
0.192302 0.376047 0.001322
0.024965 0.377832 0.001109
0.026491 0.379627 0.000919
0.022089 0.381429 0.000753
0.024322 0.383240 0.000610
0.024548 0.385060 0.000488
0.090690 0.386889 0.000386
0.069859 0.388726 0.000301
0.022530 0.390572 0.000232
0.026343 0.392426 0.000176
0.023871 0.394290 0.000132
0.089798 0.396162 0.000097
0.023986 0.398043 0.000071
0.026123 0.399933 0.000051
0.101537 0.401832 0.000036
0.024201 0.403740 0.000025
0.089234 0.405657 0.000017
0.150944 0.407584 0.000012
0.066457 0.409519 0.000008
0.026626 0.411464 0.000005
0.116460 0.413417 0.000003
0.178486 0.415381 0.000002
0.080598 0.417353 0.000001
0.022925 0.419335 0.000001
0.124082 0.421326 0.000000
0.024876 0.423327 0.000000
0.022088 0.425337 0.000000
0.022367 0.427356 0.000000
0.109798 0.429386 0.000000
0.114921 0.431425 0.000000
0.025318 0.433473 0.000000
0.064770 0.435532 0.000000
0.073975 0.437600 0.000000
0.121921 0.439678 0.000000
0.146657 0.441765 0.000000
0.077893 0.443863 0.000000
0.021964 0.445971 0.000000
0.069720 0.448088 0.000000
0.023236 0.450216 0.000000
0.026137 0.452354 0.000000
0.024768 0.454502 0.000000
0.024861 0.456660 0.000000
0.025285 0.458829 0.000000
0.025892 0.461007 0.000000
0.164284 0.463196 0.000000
0.077558 0.465396 0.000000
0.025650 0.467606 0.000000
0.025900 0.469826 0.000000
0.024683 0.472057 0.000000
0.024811 0.474299 0.000000
0.021070 0.476551 0.000000
0.025925 0.478814 0.000000
0.146904 0.481087 0.000000
0.024455 0.483372 0.000000
0.074707 0.485667 0.000000
0.080906 0.487973 0.000000
0.101699 0.490290 0.000000
0.215576 0.492618 0.000000
0.159040 0.494958 0.000000
0.026559 0.497308 0.000000
0.152471 0.499669 0.000000
0.182003 0.502042 0.000000
0.133983 0.504426 0.000000
0.024485 0.506821 0.000000
0.025453 0.509228 0.000000
0.027017 0.511646 0.000000
0.025691 0.514075 0.000000
0.026108 0.516516 0.000000
0.197218 0.518969 0.000000
0.112813 0.521433 0.000000
0.118832 0.523909 0.000000
0.025297 0.526397 0.000000
0.025067 0.528897 0.000000
0.023922 0.531408 0.000000
0.022932 0.533932 0.000000
0.020680 0.536467 0.000000
0.023304 0.539014 0.000000
0.023884 0.541574 0.000000
0.145656 0.544145 0.000000
0.202071 0.546729 0.000000
0.134406 0.549325 0.000000
0.024237 0.551934 0.000000
0.090476 0.554555 0.000000
0.168835 0.557188 0.000000
0.024161 0.559834 0.000000
0.022335 0.562492 0.000000
0.025722 0.565163 0.000000
0.025728 0.567847 0.000000
0.026428 0.570543 0.000000
0.023957 0.573252 0.000000
0.177933 0.575974 0.000000
0.180448 0.578709 0.000000
0.021693 0.581457 0.000000
0.018510 0.584218 0.000000
0.023209 0.586992 0.000000
0.025871 0.589780 0.000000
0.089301 0.592580 0.000000
0.222469 0.595394 0.000000
0.168029 0.598221 0.000000
0.025717 0.601062 0.000000
0.111527 0.603916 0.000000
0.023691 0.606784 0.000000
0.182131 0.609665 0.000000
0.025589 0.612560 0.000000
0.136794 0.615469 0.000000
0.025594 0.618391 0.000000
0.024324 0.621328 0.000000
0.090044 0.624278 0.000000
0.137807 0.627242 0.000000
0.060634 0.630221 0.000000
0.021876 0.633213 0.000000
0.025790 0.636220 0.000000
0.179191 0.639241 0.000000
0.025422 0.642277 0.000000
0.063513 0.645326 0.000000
0.026507 0.648391 0.000000
0.165128 0.651469 0.000000
0.026334 0.654563 0.000000
0.025997 0.657671 0.000000
0.022066 0.660794 0.000000
0.118578 0.663932 0.000000
0.022347 0.667084 0.000000
0.025740 0.670252 0.000000
0.071901 0.673435 0.000000
0.062875 0.676633 0.000000
0.022978 0.679845 0.000000
0.024992 0.683074 0.000000
0.205775 0.686317 0.000000
0.082187 0.689576 0.000000
0.023489 0.692851 0.000000
0.025475 0.696141 0.000000
0.020835 0.699446 0.000000
0.119482 0.702767 0.000000
0.024227 0.706104 0.000000
0.024254 0.709457 0.000000
0.024454 0.712826 0.000000
0.152564 0.716211 0.000000
0.130888 0.719612 0.000000
0.022901 0.723029 0.000000
0.022018 0.726462 0.000000
0.164112 0.729912 0.000000
0.024720 0.733378 0.000000
0.023344 0.736860 0.000000
0.166239 0.740359 0.000000
0.024983 0.743875 0.000000
0.129343 0.747407 0.000000
0.024727 0.750956 0.000000
0.089231 0.754522 0.000000
0.026843 0.758105 0.000000
0.024178 0.761704 0.000000
0.021909 0.765321 0.000000
0.023818 0.768955 0.000000
0.112950 0.772607 0.000000
0.021018 0.776276 0.000000
0.023521 0.779962 0.000000
0.023125 0.783665 0.000000
0.078277 0.787386 0.000000
0.085389 0.791125 0.000000
0.024458 0.794882 0.000000
0.023312 0.798656 0.000000
0.022262 0.802449 0.000000
0.023195 0.806259 0.000000
0.023724 0.810088 0.000000
0.024358 0.813934 0.000000
0.140472 0.817799 0.000000
0.024999 0.821683 0.000000
0.024406 0.825584 0.000000
0.125757 0.829504 0.000000
0.024310 0.833443 0.000000
0.105113 0.837401 0.000000
0.023627 0.841377 0.000000
0.025644 0.845373 0.000000
0.099302 0.849387 0.000000
0.167606 0.853420 0.000000
0.025719 0.857472 0.000000
0.022051 0.861544 0.000000
0.085008 0.865635 0.000000


==> data/lti/mpc_solvertimes_quartiles.dat <==
quartile-point quartile-pdf
0.024353 0.999875
0.026069 0.996008
0.107203 0.185731


==> data/lti/mpcrl_gamma.dat <==
episode gamma0-avg gamma1-avg gamma2-avg gamma3-avg gamma0-std gamma1-std gamma2-std gamma3-std
0 0.700000 0.700000 0.700000 0.700000 0.000000 0.000000 0.000000 0.000000
1 0.680000 0.685000 0.680000 0.695000 0.033166 0.022913 0.024495 0.015000
2 0.679907 0.682187 0.675000 0.690000 0.039954 0.028162 0.025000 0.020000
3 0.670199 0.682187 0.682636 0.690000 0.045325 0.028162 0.041722 0.020000
4 0.660536 0.682187 0.692613 0.690000 0.048931 0.028162 0.044584 0.020000
5 0.670274 0.682187 0.696811 0.690000 0.055769 0.028162 0.046992 0.020000
6 0.669902 0.682187 0.698729 0.690000 0.056263 0.028162 0.047630 0.020000
7 0.670880 0.682187 0.698729 0.690000 0.064603 0.028162 0.047630 0.020000
8 0.675878 0.682187 0.696970 0.690000 0.058183 0.028162 0.052525 0.020000
9 0.675917 0.682187 0.696970 0.690000 0.058231 0.028162 0.052525 0.020000
10 0.670917 0.682187 0.696970 0.690000 0.058095 0.028162 0.052525 0.020000
11 0.673458 0.682187 0.709601 0.690000 0.061887 0.028162 0.049374 0.020000
12 0.677535 0.682187 0.714526 0.690000 0.059495 0.028162 0.045585 0.020000
13 0.682535 0.682187 0.717758 0.690000 0.059070 0.028162 0.045586 0.020000
14 0.682535 0.682187 0.722533 0.690000 0.059070 0.028162 0.045958 0.020000
15 0.687024 0.682187 0.721818 0.690000 0.053595 0.028162 0.047210 0.020000
16 0.686457 0.682187 0.723301 0.690000 0.053481 0.028162 0.048186 0.020000
17 0.686457 0.682187 0.724288 0.690000 0.053481 0.028162 0.049277 0.020000
18 0.694437 0.682187 0.724288 0.690000 0.051134 0.028162 0.049277 0.020000
19 0.696754 0.682187 0.723232 0.690000 0.053664 0.028162 0.048936 0.020000
20 0.696730 0.682187 0.728232 0.690000 0.053667 0.028162 0.042522 0.020000
21 0.696730 0.682187 0.728231 0.690000 0.053667 0.028162 0.042522 0.020000
22 0.692962 0.682187 0.728231 0.690000 0.060054 0.028162 0.042522 0.020000
23 0.694206 0.682187 0.737406 0.690000 0.060318 0.028162 0.036187 0.020000
24 0.694289 0.682187 0.737406 0.690000 0.060421 0.028162 0.036187 0.020000
25 0.694289 0.682187 0.737265 0.690000 0.060421 0.028162 0.036210 0.020000
26 0.696765 0.682187 0.737265 0.690000 0.061617 0.028162 0.036210 0.020000
27 0.698928 0.682187 0.737265 0.690000 0.063463 0.028162 0.036210 0.020000
28 0.696197 0.682187 0.737945 0.690000 0.068785 0.028162 0.037294 0.020000
29 0.701681 0.682187 0.737945 0.690000 0.062242 0.028162 0.037294 0.020000
30 0.701681 0.682187 0.748568 0.690000 0.062242 0.028162 0.031578 0.020000
31 0.701158 0.682187 0.751696 0.690000 0.062067 0.028162 0.033961 0.020000
32 0.703421 0.682187 0.751696 0.690000 0.064828 0.028162 0.033961 0.020000
33 0.703781 0.682187 0.751696 0.690000 0.065387 0.028162 0.033961 0.020000
34 0.705764 0.682187 0.755427 0.690000 0.063937 0.028162 0.028878 0.020000
35 0.705767 0.682187 0.760449 0.690000 0.063933 0.028162 0.036100 0.020000
36 0.705750 0.682187 0.761191 0.690000 0.063923 0.028162 0.035526 0.020000
37 0.711673 0.682187 0.761191 0.690000 0.060915 0.028162 0.035526 0.020000
38 0.714411 0.682187 0.761191 0.690000 0.062875 0.028162 0.035526 0.020000
39 0.714893 0.682187 0.761596 0.690000 0.072760 0.028162 0.035917 0.020000
40 0.715000 0.682187 0.764742 0.690000 0.072551 0.028162 0.034659 0.020000
41 0.715000 0.682187 0.766588 0.690000 0.072551 0.028162 0.033269 0.020000
42 0.715214 0.682187 0.766588 0.690000 0.072451 0.028162 0.033269 0.020000
43 0.716159 0.682187 0.766879 0.690000 0.073909 0.028162 0.033567 0.020000
44 0.717204 0.682187 0.766859 0.690000 0.073131 0.028162 0.033565 0.020000
45 0.717838 0.682187 0.766881 0.690000 0.072720 0.028162 0.033545 0.020000
46 0.718354 0.682187 0.766877 0.690000 0.072749 0.028162 0.033541 0.020000
47 0.722548 0.682187 0.766854 0.690000 0.065114 0.028162 0.033438 0.020000
48 0.722548 0.682187 0.768997 0.690000 0.065114 0.028162 0.029214 0.020000
49 0.722548 0.682187 0.769498 0.690000 0.065114 0.028162 0.028915 0.020000
50 0.722545 0.682187 0.772087 0.690000 0.065116 0.028162 0.030169 0.020000
51 0.722728 0.682187 0.772087 0.690000 0.065125 0.028162 0.030169 0.020000
52 0.722629 0.682187 0.773937 0.690000 0.065080 0.028162 0.029589 0.020000
53 0.720919 0.682187 0.773937 0.690000 0.066258 0.028162 0.029589 0.020000
54 0.720917 0.682187 0.773931 0.690000 0.066253 0.028162 0.029591 0.020000
55 0.720862 0.682187 0.773931 0.690000 0.066161 0.028162 0.029591 0.020000
56 0.724318 0.682187 0.775218 0.690000 0.063767 0.028162 0.027610 0.020000
57 0.726739 0.682187 0.775200 0.690000 0.062364 0.028162 0.027596 0.020000
58 0.730483 0.682187 0.776594 0.690000 0.063158 0.028162 0.027684 0.020000
59 0.733780 0.682187 0.780153 0.690000 0.068497 0.028162 0.031386 0.020000
60 0.737296 0.682187 0.780929 0.690000 0.069629 0.028162 0.030735 0.020000
61 0.737296 0.682187 0.780961 0.690000 0.069629 0.028162 0.030727 0.020000
62 0.737296 0.682187 0.781386 0.690000 0.069629 0.028162 0.031316 0.020000
63 0.737448 0.682187 0.781386 0.690000 0.069728 0.028162 0.031316 0.020000
64 0.737448 0.682187 0.781384 0.690000 0.069728 0.028162 0.031317 0.020000
65 0.735897 0.682187 0.781384 0.690000 0.070930 0.028162 0.031317 0.020000
66 0.735891 0.682187 0.784020 0.690000 0.070933 0.028162 0.029845 0.020000
67 0.735891 0.682187 0.786642 0.690000 0.070933 0.028162 0.030724 0.020000
68 0.739599 0.682187 0.788220 0.690000 0.072513 0.028162 0.030745 0.020000
69 0.745576 0.682187 0.788114 0.690000 0.077337 0.028162 0.030677 0.020000
70 0.745666 0.682187 0.788114 0.690000 0.077435 0.028162 0.030677 0.020000
71 0.745663 0.682187 0.788114 0.690000 0.077437 0.028162 0.030677 0.020000
72 0.747673 0.682187 0.788114 0.690000 0.078655 0.028162 0.030677 0.020000
73 0.748547 0.682187 0.788271 0.690000 0.079321 0.028162 0.030778 0.020000
74 0.748547 0.682187 0.790908 0.690000 0.079321 0.028162 0.025368 0.020000
75 0.748538 0.682187 0.793436 0.690000 0.079311 0.028162 0.026512 0.020000
76 0.748538 0.682187 0.793619 0.690000 0.079311 0.028162 0.026622 0.020000
77 0.748538 0.682187 0.794346 0.690000 0.079311 0.028162 0.027168 0.020000
78 0.748525 0.682187 0.794074 0.690000 0.079285 0.028162 0.026957 0.020000
79 0.747825 0.682187 0.794074 0.690000 0.079109 0.028162 0.026957 0.020000
80 0.747825 0.682187 0.797766 0.690000 0.079109 0.028162 0.030385 0.020000
81 0.747825 0.682187 0.793259 0.690000 0.079109 0.028162 0.039632 0.020000
82 0.743857 0.682187 0.792978 0.690000 0.086968 0.028162 0.039536 0.020000
83 0.743889 0.682187 0.788151 0.690000 0.087000 0.028162 0.051386 0.020000
84 0.750028 0.682187 0.792948 0.690000 0.078321 0.028162 0.039576 0.020000
85 0.751990 0.682187 0.792948 0.690000 0.076629 0.028162 0.039576 0.020000
86 0.754884 0.682187 0.796337 0.690000 0.077775 0.028162 0.041835 0.020000
87 0.754884 0.682187 0.796401 0.690000 0.077775 0.028162 0.041870 0.020000
88 0.757657 0.682187 0.796401 0.690000 0.072825 0.028162 0.041870 0.020000
89 0.761321 0.682187 0.797890 0.690000 0.071591 0.028162 0.042696 0.020000
90 0.761285 0.682187 0.797890 0.690000 0.071554 0.028162 0.042696 0.020000
91 0.761284 0.682187 0.797890 0.690000 0.071555 0.028162 0.042697 0.020000
92 0.762146 0.682187 0.797927 0.690000 0.072460 0.028162 0.042613 0.020000
93 0.762417 0.682187 0.797927 0.690000 0.072655 0.028162 0.042613 0.020000
94 0.762417 0.682187 0.797927 0.690000 0.072655 0.028162 0.042613 0.020000
95 0.762619 0.682187 0.798048 0.690000 0.072951 0.028162 0.042613 0.020000
96 0.762618 0.682187 0.798601 0.690000 0.072946 0.028162 0.043059 0.020000
97 0.762618 0.682187 0.798545 0.690000 0.072946 0.028162 0.043008 0.020000
98 0.762418 0.682187 0.798320 0.690000 0.072749 0.028162 0.043012 0.020000
99 0.765545 0.682187 0.798320 0.690000 0.069744 0.028162 0.043012 0.020000
100 0.765548 0.682187 0.798320 0.690000 0.069747 0.028162 0.043012 0.020000
101 0.765168 0.682187 0.798839 0.690000 0.070033 0.028162 0.041879 0.020000
102 0.765168 0.682187 0.800572 0.690000 0.070033 0.028162 0.040842 0.020000
103 0.765168 0.682187 0.800572 0.690000 0.070033 0.028162 0.040842 0.020000
104 0.765882 0.682187 0.800572 0.690000 0.070474 0.028162 0.040842 0.020000
105 0.765882 0.682187 0.802114 0.690000 0.070474 0.028162 0.042120 0.020000
106 0.765866 0.682187 0.802114 0.690000 0.070529 0.028162 0.042120 0.020000
107 0.765866 0.682187 0.802114 0.690000 0.070529 0.028162 0.042120 0.020000
108 0.765987 0.682187 0.801827 0.690000 0.070448 0.028162 0.041909 0.020000
109 0.765987 0.682187 0.804624 0.690000 0.070448 0.028162 0.045189 0.020000
110 0.770369 0.682187 0.804624 0.690000 0.071997 0.028162 0.045189 0.020000
111 0.770369 0.682187 0.804624 0.690000 0.071997 0.028162 0.045189 0.020000
112 0.770625 0.682187 0.804624 0.690000 0.072215 0.028162 0.045189 0.020000
113 0.770625 0.682187 0.806914 0.690000 0.072215 0.028162 0.042144 0.020000
114 0.770625 0.682187 0.808259 0.690000 0.072215 0.028162 0.041791 0.020000
115 0.772025 0.682187 0.811681 0.690000 0.073701 0.028162 0.034184 0.020000
116 0.775916 0.682187 0.811914 0.690000 0.069346 0.028162 0.034241 0.020000
117 0.776744 0.682187 0.813938 0.690000 0.068535 0.028162 0.033941 0.020000
118 0.776744 0.682187 0.813938 0.690000 0.068535 0.028162 0.033941 0.020000
119 0.775520 0.682187 0.816249 0.690000 0.068883 0.028162 0.035619 0.020000
120 0.775520 0.682187 0.815958 0.690000 0.068883 0.028162 0.035505 0.020000
121 0.775595 0.682187 0.816288 0.690000 0.068894 0.028162 0.035067 0.020000
122 0.777867 0.682187 0.816557 0.690000 0.066488 0.028162 0.035116 0.020000
123 0.778547 0.682187 0.816670 0.690000 0.067075 0.028162 0.035277 0.020000
124 0.779965 0.682187 0.819059 0.690000 0.065868 0.028162 0.036337 0.020000
125 0.779965 0.682187 0.819059 0.695000 0.065868 0.028162 0.036337 0.026926
126 0.780031 0.682187 0.819059 0.695000 0.065850 0.028162 0.036337 0.026926
127 0.780031 0.682187 0.819035 0.695000 0.065850 0.028162 0.037469 0.026926
128 0.780031 0.682187 0.819408 0.695000 0.065850 0.028162 0.037670 0.026926
129 0.780545 0.682187 0.819408 0.695000 0.066372 0.028162 0.037670 0.026926
130 0.780545 0.682187 0.819423 0.695000 0.066372 0.028162 0.037679 0.026926
131 0.780544 0.682187 0.819423 0.695000 0.066373 0.028162 0.037679 0.026926
132 0.780139 0.682187 0.819421 0.695000 0.066704 0.028162 0.037678 0.026926
133 0.780139 0.682187 0.819421 0.695000 0.066704 0.028162 0.037678 0.026926
134 0.780139 0.682187 0.819407 0.695000 0.066704 0.028162 0.037675 0.026926
135 0.780139 0.682187 0.819403 0.695000 0.066704 0.028162 0.037674 0.026926
136 0.781156 0.682187 0.819403 0.695000 0.067318 0.028162 0.037674 0.026926
137 0.781156 0.682187 0.820331 0.695000 0.067318 0.028162 0.036833 0.026926
138 0.782971 0.682187 0.820331 0.695000 0.066363 0.028162 0.036833 0.026926
139 0.784529 0.682187 0.820331 0.695000 0.065892 0.028162 0.036833 0.026926
140 0.785314 0.682187 0.820331 0.695000 0.064459 0.028162 0.036833 0.026926
141 0.785428 0.682187 0.822378 0.695000 0.064216 0.028162 0.034955 0.026926
142 0.785428 0.682187 0.822219 0.695000 0.064216 0.028162 0.034871 0.026926
143 0.785723 0.682187 0.822219 0.695000 0.063939 0.028162 0.034871 0.026926
144 0.785723 0.682187 0.822230 0.695000 0.063939 0.028162 0.034846 0.026926
145 0.785723 0.682187 0.824286 0.695000 0.063939 0.028162 0.029677 0.026926
146 0.786770 0.682187 0.824286 0.695000 0.063783 0.028162 0.029677 0.026926
147 0.786770 0.682187 0.824286 0.695000 0.063783 0.028162 0.029677 0.026926
148 0.786762 0.682187 0.824322 0.695000 0.063775 0.028162 0.029705 0.026926
149 0.786762 0.682187 0.824322 0.695000 0.063775 0.028162 0.029705 0.026926
150 0.786830 0.682187 0.824322 0.695000 0.063782 0.028162 0.029705 0.026926
151 0.786830 0.682187 0.824698 0.695000 0.063782 0.028162 0.030398 0.026926
152 0.786928 0.682187 0.827082 0.695000 0.063843 0.028162 0.031507 0.026926
153 0.789594 0.682187 0.827082 0.695000 0.058894 0.028162 0.031507 0.026926
154 0.788031 0.682187 0.827073 0.695000 0.056175 0.028162 0.031527 0.026926
155 0.788031 0.682187 0.827007 0.695000 0.056175 0.028162 0.031525 0.026926
156 0.788031 0.682187 0.827007 0.695000 0.056175 0.028162 0.031525 0.026926
157 0.788031 0.682187 0.828682 0.695000 0.056175 0.028162 0.029406 0.026926
158 0.788031 0.682187 0.831509 0.695000 0.056175 0.028162 0.029957 0.026926
159 0.790767 0.682187 0.831509 0.695000 0.059223 0.028162 0.029957 0.026926
160 0.792452 0.682187 0.832453 0.695000 0.056131 0.028162 0.030364 0.026926
161 0.794898 0.682187 0.832453 0.695000 0.056558 0.028162 0.030364 0.026926
162 0.794902 0.682187 0.832425 0.695000 0.056560 0.028162 0.030330 0.026926
163 0.797710 0.682187 0.832172 0.695000 0.059375 0.028162 0.030546 0.026926
164 0.799059 0.682187 0.833179 0.695000 0.059839 0.028162 0.031197 0.026926
165 0.799270 0.682187 0.834900 0.695000 0.060082 0.028162 0.031357 0.026926
166 0.799270 0.682187 0.834734 0.695000 0.060082 0.028162 0.031417 0.026926
167 0.799306 0.682187 0.834734 0.695000 0.060018 0.028162 0.031417 0.026926
168 0.800649 0.682187 0.834734 0.695000 0.057765 0.028162 0.031417 0.026926
169 0.800794 0.682187 0.837412 0.695000 0.057845 0.028162 0.026248 0.026926
170 0.801709 0.682187 0.837412 0.695000 0.056423 0.028162 0.026248 0.026926
171 0.801698 0.682187 0.837411 0.695000 0.056437 0.028162 0.026248 0.026926
172 0.801698 0.682187 0.837410 0.695000 0.056437 0.028162 0.026249 0.026926
173 0.801698 0.682187 0.838116 0.695000 0.056437 0.028162 0.026872 0.026926
174 0.801839 0.682187 0.838118 0.695000 0.056474 0.028162 0.026872 0.026926
175 0.804778 0.682187 0.839511 0.695000 0.053130 0.028162 0.027806 0.026926
176 0.805387 0.682187 0.839511 0.695000 0.053418 0.028162 0.027806 0.026926
177 0.806213 0.682187 0.839511 0.695000 0.052828 0.028162 0.027806 0.026926
178 0.806213 0.682187 0.839443 0.695000 0.052828 0.028162 0.027861 0.026926
179 0.807833 0.682187 0.841015 0.695000 0.050257 0.028162 0.026313 0.026926
180 0.807832 0.682187 0.841014 0.695000 0.050262 0.028162 0.026312 0.026926
181 0.807836 0.682187 0.841014 0.695000 0.050260 0.028162 0.026312 0.026926
182 0.807902 0.682187 0.842479 0.695000 0.050231 0.028162 0.023946 0.026926
183 0.808082 0.682187 0.842479 0.695000 0.050086 0.028162 0.023946 0.026926
184 0.810753 0.682187 0.843766 0.695000 0.046939 0.028162 0.023529 0.026926
185 0.811313 0.682187 0.843766 0.695000 0.047666 0.028162 0.023529 0.026926
186 0.811313 0.682187 0.843766 0.695000 0.047667 0.028162 0.023529 0.026926
187 0.811313 0.682187 0.843766 0.695000 0.047667 0.028162 0.023529 0.026926
188 0.811313 0.682187 0.843766 0.695000 0.047667 0.028162 0.023529 0.026926
189 0.813404 0.682187 0.844295 0.695000 0.050506 0.028162 0.022790 0.026926
190 0.813404 0.682187 0.844291 0.695000 0.050506 0.028162 0.022792 0.026926
191 0.814924 0.682187 0.844291 0.695000 0.048949 0.028162 0.022792 0.026926
192 0.814924 0.682187 0.844538 0.695000 0.048949 0.028162 0.023055 0.026926
193 0.814986 0.682187 0.844538 0.695000 0.048925 0.028162 0.023055 0.026926
194 0.814982 0.682187 0.844648 0.695000 0.048925 0.028162 0.023191 0.026926
195 0.814982 0.682187 0.844742 0.695000 0.048925 0.028162 0.023123 0.026926
196 0.814982 0.682187 0.844742 0.695000 0.048925 0.028162 0.023123 0.026926
197 0.815138 0.682187 0.847236 0.695000 0.049059 0.028162 0.020332 0.026926
198 0.815138 0.682187 0.848791 0.695000 0.049059 0.028162 0.021683 0.026926
199 0.815024 0.682187 0.848679 0.695000 0.048922 0.028162 0.021608 0.026926
200 0.815024 0.682187 0.851186 0.695000 0.048922 0.028162 0.020511 0.026926
201 0.815113 0.682187 0.852193 0.695000 0.048961 0.028162 0.019742 0.026926
202 0.815109 0.682187 0.852193 0.695000 0.048965 0.028162 0.019742 0.026926
203 0.815156 0.682187 0.852315 0.695000 0.049007 0.028162 0.019646 0.026926
204 0.815155 0.682187 0.852315 0.695000 0.049009 0.028162 0.019646 0.026926
205 0.817068 0.682187 0.852315 0.695000 0.049554 0.028162 0.019646 0.026926
206 0.818380 0.682187 0.852683 0.695000 0.050792 0.028162 0.019625 0.026926
207 0.819234 0.682187 0.853497 0.695000 0.051218 0.028162 0.020734 0.026926
208 0.819902 0.682187 0.853497 0.695000 0.050125 0.028162 0.020734 0.026926
209 0.821904 0.682187 0.853497 0.695000 0.051161 0.028162 0.020734 0.026926
210 0.821649 0.682187 0.853497 0.695000 0.051015 0.028162 0.020734 0.026926
211 0.821649 0.682187 0.853497 0.695000 0.051015 0.028162 0.020734 0.026926
212 0.821829 0.682187 0.853497 0.695000 0.051135 0.028162 0.020734 0.026926
213 0.821829 0.682187 0.853497 0.695000 0.051135 0.028162 0.020734 0.026926
214 0.823701 0.682187 0.853705 0.695000 0.053848 0.028162 0.020122 0.026926
215 0.825011 0.682187 0.853705 0.695000 0.054782 0.028162 0.020122 0.026926
216 0.825006 0.682187 0.853705 0.695000 0.055179 0.028162 0.020122 0.026926
217 0.825006 0.682187 0.853705 0.695000 0.055179 0.028162 0.020122 0.026926
218 0.825006 0.682187 0.853705 0.695000 0.055179 0.028162 0.020122 0.026926
219 0.825006 0.682187 0.853703 0.695000 0.055179 0.028162 0.020121 0.026926
220 0.826727 0.682187 0.853906 0.695000 0.054841 0.028162 0.020263 0.026926
221 0.827947 0.682187 0.853906 0.695000 0.055594 0.028162 0.020263 0.026926
222 0.827598 0.682187 0.856955 0.695000 0.056157 0.028162 0.018518 0.026926
223 0.827598 0.682187 0.857234 0.695000 0.056157 0.028162 0.018608 0.026926
224 0.827598 0.682187 0.857232 0.695000 0.056157 0.028162 0.018610 0.026926
225 0.829027 0.682187 0.857232 0.695000 0.057470 0.028162 0.018610 0.026926
226 0.829010 0.682187 0.857496 0.695000 0.057470 0.028162 0.018455 0.026926
227 0.832180 0.682187 0.858168 0.695000 0.058807 0.028162 0.018816 0.026926
228 0.833121 0.682187 0.860460 0.695000 0.057346 0.028162 0.021349 0.026926
229 0.833206 0.682187 0.860465 0.695000 0.057430 0.028162 0.021344 0.026926
230 0.833206 0.682187 0.860465 0.695000 0.057430 0.028162 0.021344 0.026926
231 0.833206 0.682187 0.861830 0.695000 0.057430 0.028162 0.021902 0.026926
232 0.833333 0.682187 0.861840 0.695000 0.057245 0.028162 0.021905 0.026926
233 0.833331 0.682187 0.861636 0.695000 0.057243 0.028162 0.022220 0.026926
234 0.833331 0.682187 0.861636 0.695000 0.057243 0.028162 0.022220 0.026926
235 0.834096 0.682187 0.861636 0.695000 0.058010 0.028162 0.022220 0.026926
236 0.834483 0.682187 0.861636 0.695000 0.057991 0.028162 0.022220 0.026926
237 0.835193 0.682187 0.861636 0.695000 0.058479 0.028162 0.022220 0.026926
238 0.837339 0.682187 0.862433 0.695000 0.055675 0.028162 0.022614 0.026926
239 0.839257 0.682187 0.862537 0.695000 0.055406 0.028162 0.022510 0.026926
240 0.839257 0.682187 0.862546 0.695000 0.055406 0.028162 0.022504 0.026926
241 0.842087 0.682187 0.862546 0.695000 0.055633 0.028162 0.022504 0.026926
242 0.842054 0.682187 0.862546 0.695000 0.055676 0.028162 0.022504 0.026926
243 0.842864 0.682187 0.862536 0.695000 0.056854 0.028162 0.022510 0.026926
244 0.844105 0.682187 0.862536 0.695000 0.058014 0.028162 0.022510 0.026926
245 0.844104 0.682187 0.864059 0.695000 0.058015 0.028162 0.021963 0.026926
246 0.844104 0.682187 0.864059 0.695000 0.058015 0.028162 0.021963 0.026926
247 0.844104 0.682187 0.864059 0.695000 0.058015 0.028162 0.021963 0.026926
248 0.843937 0.682187 0.864059 0.695000 0.058279 0.028162 0.021963 0.026926
249 0.844316 0.682187 0.864061 0.695000 0.058668 0.028162 0.021961 0.026926
250 0.845594 0.682187 0.864068 0.695000 0.060181 0.028162 0.021965 0.026926
251 0.845930 0.682187 0.866385 0.695000 0.059761 0.028162 0.024293 0.026926
252 0.846483 0.682187 0.866385 0.695000 0.058884 0.028162 0.024293 0.026926
253 0.846483 0.682187 0.866385 0.695000 0.058884 0.028162 0.024293 0.026926
254 0.846418 0.682187 0.866385 0.695000 0.058966 0.028162 0.024293 0.026926
255 0.846418 0.682187 0.866385 0.695000 0.058966 0.028162 0.024293 0.026926
256 0.846418 0.682187 0.866383 0.695000 0.058966 0.028162 0.024291 0.026926
257 0.846418 0.682187 0.866383 0.695000 0.058966 0.028162 0.024291 0.026926
258 0.846418 0.682187 0.866383 0.695000 0.058966 0.028162 0.024291 0.026926
259 0.846436 0.682187 0.866382 0.695000 0.058983 0.028162 0.024294 0.026926
260 0.846377 0.682187 0.866382 0.695000 0.058939 0.028162 0.024294 0.026926
261 0.846377 0.682187 0.866382 0.695000 0.058939 0.028162 0.024294 0.026926
262 0.849756 0.682187 0.866380 0.695000 0.062219 0.028162 0.024294 0.026926
263 0.849930 0.682187 0.866707 0.695000 0.062254 0.028162 0.023844 0.026926
264 0.849927 0.682187 0.866707 0.695000 0.062254 0.028162 0.023844 0.026926
265 0.850148 0.682187 0.866702 0.695000 0.062289 0.028162 0.023850 0.026926
266 0.850148 0.682187 0.866702 0.695000 0.062289 0.028162 0.023850 0.026926
267 0.850882 0.682187 0.866701 0.695000 0.062957 0.028162 0.023851 0.026926
268 0.850820 0.682187 0.866618 0.695000 0.062945 0.028162 0.023790 0.026926
269 0.850820 0.682187 0.866618 0.695000 0.062945 0.028162 0.023790 0.026926
270 0.850838 0.682187 0.866860 0.695000 0.062971 0.028162 0.023910 0.026926
271 0.852990 0.682187 0.866860 0.695000 0.060565 0.028162 0.023910 0.026926
272 0.852948 0.682187 0.866868 0.695000 0.060632 0.028162 0.023901 0.026926
273 0.852948 0.682187 0.867210 0.695000 0.060632 0.028162 0.024072 0.026926
274 0.855595 0.682187 0.866819 0.695000 0.057509 0.028162 0.024758 0.026926
275 0.855673 0.682187 0.867303 0.695000 0.057373 0.028162 0.024724 0.026926
276 0.856439 0.682187 0.867347 0.695000 0.056925 0.028162 0.024732 0.026926
277 0.856647 0.682187 0.867347 0.695000 0.057072 0.028162 0.024732 0.026926
278 0.858476 0.682187 0.867559 0.695000 0.054067 0.028162 0.024958 0.026926
279 0.859085 0.682187 0.867424 0.695000 0.054188 0.028162 0.024812 0.026926
280 0.859163 0.682187 0.867272 0.695000 0.054141 0.028162 0.025087 0.026926
281 0.859703 0.682187 0.867272 0.695000 0.054026 0.028162 0.025087 0.026926
282 0.859158 0.682187 0.867272 0.695000 0.054493 0.028162 0.025087 0.026926
283 0.860903 0.682187 0.867273 0.695000 0.053831 0.028162 0.025088 0.026926
284 0.860903 0.682187 0.867252 0.695000 0.053831 0.028162 0.025111 0.026926
285 0.860853 0.682187 0.867619 0.695000 0.053868 0.028162 0.024662 0.026926
286 0.861941 0.682187 0.867619 0.695000 0.052602 0.028162 0.024662 0.026926
287 0.861941 0.682187 0.867619 0.695000 0.052602 0.028162 0.024662 0.026926
288 0.861722 0.682187 0.867621 0.695000 0.052396 0.028162 0.024658 0.026926
289 0.861702 0.682187 0.867652 0.695000 0.052423 0.028162 0.024659 0.026926
290 0.864128 0.682187 0.867652 0.695000 0.049728 0.028162 0.024659 0.026926
291 0.864258 0.682187 0.867546 0.695000 0.049849 0.028162 0.024661 0.026926
292 0.864258 0.682187 0.867949 0.695000 0.049849 0.028162 0.025069 0.026926
293 0.864258 0.682187 0.868363 0.695000 0.049849 0.028162 0.024614 0.026926
294 0.864258 0.682187 0.868363 0.695000 0.049849 0.028162 0.024614 0.026926
295 0.864211 0.682187 0.868363 0.695000 0.049864 0.028162 0.024614 0.026926
296 0.864211 0.682187 0.868745 0.695000 0.049864 0.028162 0.024615 0.026926
297 0.864261 0.682187 0.868484 0.695000 0.049912 0.028162 0.025130 0.026926
298 0.864261 0.682187 0.868483 0.695000 0.049912 0.028162 0.025129 0.026926
299 0.864261 0.682187 0.868483 0.695000 0.049912 0.028162 0.025129 0.026926
300 0.864261 0.682187 0.870014 0.695000 0.049912 0.028162 0.025921 0.026926
301 0.864261 0.682187 0.870014 0.695000 0.049912 0.028162 0.025921 0.026926
302 0.864261 0.682187 0.870735 0.695000 0.049912 0.028162 0.025248 0.026926
303 0.866726 0.682187 0.870733 0.695000 0.050602 0.028162 0.025250 0.026926
304 0.866887 0.682187 0.873983 0.695000 0.050729 0.028162 0.028374 0.026926
305 0.866887 0.682187 0.874804 0.695000 0.050729 0.028162 0.029228 0.026926
306 0.866887 0.682187 0.876127 0.695000 0.050729 0.028162 0.028221 0.026926
307 0.867415 0.682187 0.876690 0.695000 0.050554 0.028162 0.028907 0.026926
308 0.869284 0.682187 0.876664 0.695000 0.052467 0.028162 0.028894 0.026926
309 0.869422 0.682187 0.876664 0.695000 0.052426 0.028162 0.028894 0.026926
310 0.869454 0.682187 0.876683 0.695000 0.052463 0.028162 0.028877 0.026926
311 0.869454 0.682187 0.876683 0.695000 0.052463 0.028162 0.028877 0.026926
312 0.869760 0.682187 0.876704 0.695000 0.052816 0.028162 0.028882 0.026926
313 0.869758 0.682187 0.878553 0.695000 0.052814 0.028162 0.025930 0.026926
314 0.869744 0.682187 0.878553 0.695000 0.052814 0.028162 0.025930 0.026926
315 0.871121 0.682187 0.879955 0.695000 0.050457 0.028162 0.027891 0.026926
316 0.871631 0.682187 0.880097 0.695000 0.051108 0.028162 0.028116 0.026926
317 0.871631 0.682187 0.880823 0.695000 0.051108 0.028162 0.029055 0.026926
318 0.871694 0.682187 0.880823 0.695000 0.051026 0.028162 0.029055 0.026926
319 0.872048 0.682187 0.881967 0.695000 0.050895 0.028162 0.029635 0.026926
320 0.872048 0.682187 0.881967 0.695000 0.050895 0.028162 0.029635 0.026926
321 0.872223 0.682187 0.883207 0.695000 0.050831 0.028162 0.028080 0.026926
322 0.872223 0.682187 0.883180 0.695000 0.050831 0.028162 0.028043 0.026926
323 0.872317 0.682187 0.883180 0.695000 0.050940 0.028162 0.028043 0.026926
324 0.872349 0.682187 0.883180 0.695000 0.050980 0.028162 0.028043 0.026926
325 0.872350 0.682187 0.883283 0.695000 0.050982 0.028162 0.027924 0.026926
326 0.872815 0.682187 0.883283 0.695000 0.051425 0.028162 0.027924 0.026926
327 0.872803 0.682187 0.883283 0.695000 0.051410 0.028162 0.027924 0.026926
328 0.872791 0.682187 0.883257 0.695000 0.051423 0.028162 0.027933 0.026926
329 0.872800 0.682187 0.884226 0.695000 0.051431 0.028162 0.027637 0.026926
330 0.873677 0.682187 0.884226 0.695000 0.051480 0.028162 0.027637 0.026926
331 0.873677 0.682187 0.887910 0.695000 0.051480 0.028162 0.024485 0.026926
332 0.873677 0.682187 0.887958 0.695000 0.051480 0.028162 0.024467 0.026926
333 0.873677 0.682187 0.887958 0.695000 0.051480 0.028162 0.024467 0.026926
334 0.874032 0.682187 0.890290 0.695000 0.051824 0.028162 0.022640 0.026926
335 0.874032 0.682187 0.893356 0.695000 0.051824 0.028162 0.018943 0.026926
336 0.874049 0.682187 0.893356 0.695000 0.051724 0.028162 0.018943 0.026926
337 0.873888 0.682187 0.893356 0.695000 0.051990 0.028162 0.018943 0.026926
338 0.873888 0.682187 0.893356 0.695000 0.051990 0.028162 0.018943 0.026926
339 0.873888 0.682187 0.893152 0.695000 0.051990 0.028162 0.019019 0.026926
340 0.873888 0.682187 0.893207 0.695000 0.051990 0.028162 0.018805 0.026926
341 0.873888 0.682187 0.893207 0.695000 0.051990 0.028162 0.018805 0.026926
342 0.875369 0.682187 0.893207 0.695000 0.051001 0.028162 0.018805 0.026926
343 0.875522 0.682187 0.893207 0.695000 0.050865 0.028162 0.018805 0.026926
344 0.878610 0.682187 0.893229 0.695000 0.048068 0.028162 0.018773 0.026926
345 0.878641 0.682187 0.893229 0.695000 0.048105 0.028162 0.018773 0.026926
346 0.878641 0.682187 0.896024 0.695000 0.048105 0.028162 0.021532 0.026926
347 0.878512 0.682187 0.896024 0.695000 0.048329 0.028162 0.021532 0.026926
348 0.880338 0.682187 0.899386 0.695000 0.049712 0.028162 0.027806 0.026926
349 0.881350 0.682187 0.899468 0.695000 0.048461 0.028162 0.027895 0.026926
350 0.881350 0.682187 0.899468 0.695000 0.048461 0.028162 0.027895 0.026926
351 0.881350 0.682187 0.899468 0.695000 0.048461 0.028162 0.027895 0.026926
352 0.881436 0.682187 0.900009 0.695000 0.048346 0.028162 0.027527 0.026926
353 0.881655 0.682187 0.900009 0.695000 0.048476 0.028162 0.027527 0.026926
354 0.882182 0.682187 0.901274 0.695000 0.047949 0.028162 0.026169 0.026926
355 0.882222 0.682187 0.903295 0.695000 0.047941 0.028162 0.025969 0.026926
356 0.882222 0.682187 0.903089 0.695000 0.047941 0.028162 0.025929 0.026926
357 0.882222 0.682187 0.901379 0.695000 0.047941 0.028162 0.028334 0.026926
358 0.884538 0.682187 0.901379 0.695000 0.044543 0.028162 0.028334 0.026926
359 0.885767 0.682187 0.901311 0.695000 0.046140 0.028162 0.028356 0.026926
360 0.886370 0.682187 0.904312 0.695000 0.046706 0.028162 0.030148 0.026926
361 0.886352 0.682187 0.904379 0.695000 0.046703 0.028162 0.030155 0.026926
362 0.886352 0.682187 0.904379 0.695000 0.046703 0.028162 0.030155 0.026926
363 0.887780 0.682187 0.904379 0.695000 0.046172 0.028162 0.030155 0.026926
364 0.887779 0.682187 0.904379 0.695000 0.046172 0.028162 0.030155 0.026926
365 0.889575 0.682187 0.904532 0.695000 0.044464 0.028162 0.030308 0.026926
366 0.889909 0.682187 0.904532 0.695000 0.044356 0.028162 0.030308 0.026926
367 0.890861 0.682187 0.904521 0.695000 0.043684 0.028162 0.030313 0.026926
368 0.891432 0.682187 0.904521 0.695000 0.043914 0.028162 0.030313 0.026926
369 0.891432 0.682187 0.904521 0.695000 0.043914 0.028162 0.030313 0.026926
370 0.892277 0.682187 0.905381 0.695000 0.042535 0.028162 0.031175 0.026926
371 0.895109 0.682187 0.905381 0.695000 0.042862 0.028162 0.031175 0.026926
372 0.895106 0.682187 0.905413 0.695000 0.042860 0.028162 0.031161 0.026926
373 0.895106 0.682187 0.905413 0.695000 0.042860 0.028162 0.031161 0.026926
374 0.895106 0.682187 0.905413 0.695000 0.042860 0.028162 0.031161 0.026926
375 0.895106 0.682187 0.905401 0.695000 0.042860 0.028162 0.031169 0.026926
376 0.895231 0.682187 0.905444 0.695000 0.042663 0.028162 0.031217 0.026926
377 0.895231 0.682187 0.905512 0.695000 0.042663 0.028162 0.031250 0.026926
378 0.895313 0.682187 0.905760 0.695000 0.042662 0.028162 0.031073 0.026926
379 0.895588 0.682187 0.905760 0.695000 0.042755 0.028162 0.031073 0.026926
380 0.895588 0.682187 0.905760 0.695000 0.042755 0.028162 0.031073 0.026926
381 0.895576 0.682187 0.905989 0.695000 0.042750 0.028162 0.031480 0.026926
382 0.895576 0.682187 0.907528 0.695000 0.042750 0.028162 0.030444 0.026926
383 0.895576 0.682187 0.907160 0.695000 0.042750 0.028162 0.030817 0.026926
384 0.895576 0.682187 0.907160 0.695000 0.042750 0.028162 0.030817 0.026926
385 0.895631 0.682187 0.908232 0.695000 0.042751 0.028162 0.029832 0.026926
386 0.895634 0.682187 0.909276 0.695000 0.042753 0.028162 0.029483 0.026926
387 0.896070 0.682187 0.909276 0.695000 0.042579 0.028162 0.029483 0.026926
388 0.896070 0.682187 0.912554 0.695000 0.042579 0.028162 0.025907 0.026926
389 0.896121 0.682187 0.913393 0.695000 0.042664 0.028162 0.025983 0.026926
390 0.896023 0.682187 0.913393 0.695000 0.042827 0.028162 0.025983 0.026926
391 0.896023 0.682187 0.913393 0.695000 0.042827 0.028162 0.025983 0.026926
392 0.896023 0.682187 0.913405 0.695000 0.042827 0.028162 0.025974 0.026926
393 0.898034 0.682187 0.913405 0.695000 0.040981 0.028162 0.025974 0.026926
394 0.899271 0.682187 0.914388 0.695000 0.042031 0.028162 0.025863 0.026926
395 0.899271 0.682187 0.914446 0.695000 0.042031 0.028162 0.025973 0.026926
396 0.899271 0.682187 0.914409 0.695000 0.042031 0.028162 0.025974 0.026926
397 0.899271 0.682187 0.914396 0.695000 0.042031 0.028162 0.025971 0.026926
398 0.899271 0.682187 0.914397 0.695000 0.042031 0.028162 0.025971 0.026926
399 0.899271 0.682187 0.914397 0.695000 0.042031 0.028162 0.025971 0.026926
400 0.899051 0.682187 0.914397 0.695000 0.042359 0.028162 0.025971 0.026926
401 0.899051 0.682187 0.915572 0.695000 0.042359 0.028162 0.026601 0.026926
402 0.900730 0.682187 0.915572 0.695000 0.043966 0.028162 0.026601 0.026926
403 0.900730 0.682187 0.915711 0.695000 0.043966 0.028162 0.026767 0.026926
404 0.900730 0.682187 0.915681 0.695000 0.043966 0.028162 0.026750 0.026926
405 0.900730 0.682187 0.915681 0.695000 0.043966 0.028162 0.026750 0.026926
406 0.900734 0.682187 0.915681 0.695000 0.043960 0.028162 0.026750 0.026926
407 0.900812 0.682187 0.915783 0.695000 0.044060 0.028162 0.026838 0.026926
408 0.901365 0.682187 0.915728 0.695000 0.044372 0.028162 0.026855 0.026926
409 0.901365 0.682187 0.917122 0.695000 0.044372 0.028162 0.026858 0.026926
410 0.902660 0.682187 0.917015 0.695000 0.042568 0.028162 0.027050 0.026926
411 0.902660 0.682187 0.917015 0.695000 0.042568 0.028162 0.027050 0.026926
412 0.902660 0.682187 0.917043 0.695000 0.042568 0.028162 0.027033 0.026926
413 0.902660 0.682187 0.917043 0.695000 0.042568 0.028162 0.027033 0.026926
414 0.902968 0.682187 0.917043 0.695000 0.042959 0.028162 0.027033 0.026926
415 0.902968 0.682187 0.917122 0.695000 0.042959 0.028162 0.027072 0.026926
416 0.902968 0.682187 0.917122 0.695000 0.042959 0.028162 0.027072 0.026926
417 0.902930 0.682187 0.917122 0.695000 0.043010 0.028162 0.027072 0.026926
418 0.902913 0.682187 0.917122 0.695000 0.043033 0.028162 0.027072 0.026926
419 0.903073 0.682187 0.917122 0.695000 0.043185 0.028162 0.027072 0.026926
420 0.903073 0.682187 0.917122 0.695000 0.043185 0.028162 0.027072 0.026926
421 0.903073 0.682187 0.917348 0.695000 0.043185 0.028162 0.027269 0.026926
422 0.903073 0.682187 0.918036 0.695000 0.043185 0.028162 0.026489 0.026926
423 0.904550 0.682187 0.918036 0.695000 0.042514 0.028162 0.026489 0.026926
424 0.904455 0.682187 0.917024 0.695000 0.042395 0.028162 0.028058 0.026926
425 0.904534 0.682187 0.917166 0.695000 0.042423 0.028162 0.028013 0.026926
426 0.904534 0.682187 0.917355 0.695000 0.042423 0.028162 0.027992 0.026926
427 0.904562 0.682187 0.918474 0.695000 0.042460 0.028162 0.027828 0.026926
428 0.904549 0.682187 0.918478 0.695000 0.042476 0.028162 0.027823 0.026926
429 0.904900 0.682187 0.918549 0.695000 0.042805 0.028162 0.027941 0.026926
430 0.905483 0.682187 0.918549 0.695000 0.043049 0.028162 0.027941 0.026926
431 0.907677 0.682187 0.919067 0.695000 0.039786 0.028162 0.028239 0.026926
432 0.907897 0.682187 0.920345 0.695000 0.039565 0.028162 0.026380 0.026926
433 0.907897 0.682187 0.920956 0.695000 0.039565 0.028162 0.025640 0.026926
434 0.907940 0.682187 0.920956 0.695000 0.039529 0.028162 0.025640 0.026926
435 0.907940 0.682187 0.920956 0.695000 0.039529 0.028162 0.025640 0.026926
436 0.907940 0.682187 0.921330 0.695000 0.039529 0.028162 0.025220 0.026926
437 0.907976 0.682187 0.921330 0.695000 0.039548 0.028162 0.025220 0.026926
438 0.907976 0.682187 0.921752 0.695000 0.039548 0.028162 0.024779 0.026926
439 0.908141 0.682187 0.921761 0.695000 0.039765 0.028162 0.024782 0.026926
440 0.908407 0.682187 0.922381 0.695000 0.039692 0.028162 0.024261 0.026926
441 0.908686 0.682187 0.922878 0.695000 0.039423 0.028162 0.023873 0.026926
442 0.908805 0.682187 0.922878 0.695000 0.039504 0.028162 0.023873 0.026926
443 0.909125 0.682187 0.924042 0.695000 0.039931 0.028162 0.024495 0.026926
444 0.909125 0.682187 0.924486 0.695000 0.039931 0.028162 0.024213 0.026926
445 0.909890 0.682187 0.924486 0.695000 0.039691 0.028162 0.024213 0.026926
446 0.909895 0.682187 0.925184 0.695000 0.039698 0.028162 0.024447 0.026926
447 0.910090 0.682187 0.925213 0.695000 0.039965 0.028162 0.024468 0.026926
448 0.910090 0.682187 0.925212 0.695000 0.039965 0.028162 0.024469 0.026926
449 0.910090 0.682187 0.925765 0.695000 0.039965 0.028162 0.024916 0.026926
450 0.915035 0.682187 0.925765 0.695000 0.044651 0.028162 0.024916 0.026926
451 0.915035 0.682187 0.925765 0.695000 0.044651 0.028162 0.024916 0.026926
452 0.915027 0.682187 0.925765 0.695000 0.044649 0.028162 0.024916 0.026926
453 0.915118 0.682187 0.925765 0.695000 0.044609 0.028162 0.024916 0.026926
454 0.915119 0.682187 0.926451 0.695000 0.044610 0.028162 0.024401 0.026926
455 0.915494 0.682187 0.928425 0.695000 0.045040 0.028162 0.025575 0.026926
456 0.917453 0.682187 0.928425 0.695000 0.047367 0.028162 0.025575 0.026926
457 0.917453 0.682187 0.928543 0.695000 0.047367 0.028162 0.025680 0.026926
458 0.917453 0.682187 0.928614 0.695000 0.047367 0.028162 0.025664 0.026926
459 0.917453 0.682187 0.929055 0.695000 0.047367 0.028162 0.025359 0.026926
460 0.917370 0.682187 0.929491 0.695000 0.047475 0.028162 0.024657 0.026926
461 0.917628 0.682187 0.929509 0.695000 0.047142 0.028162 0.024628 0.026926
462 0.917745 0.682187 0.929509 0.695000 0.047283 0.028162 0.024628 0.026926
463 0.917977 0.682187 0.932828 0.695000 0.047064 0.028162 0.029138 0.026926
464 0.917977 0.682187 0.935512 0.695000 0.047064 0.028162 0.027743 0.026926
465 0.920622 0.682187 0.935512 0.695000 0.044291 0.028162 0.027743 0.026926
466 0.920664 0.682187 0.935859 0.695000 0.044275 0.028162 0.027484 0.026926
467 0.920664 0.682187 0.935859 0.695000 0.044275 0.028162 0.027484 0.026926
468 0.920987 0.682187 0.935859 0.695000 0.043852 0.028162 0.027484 0.026926
469 0.921108 0.682187 0.935859 0.695000 0.044023 0.028162 0.027484 0.026926
470 0.921108 0.682187 0.935859 0.695000 0.044023 0.028162 0.027484 0.026926
471 0.921136 0.682187 0.935862 0.695000 0.044041 0.028162 0.027485 0.026926
472 0.921132 0.682187 0.935862 0.695000 0.044045 0.028162 0.027485 0.026926
473 0.921736 0.682187 0.935849 0.695000 0.044667 0.028162 0.027478 0.026926
474 0.921736 0.682187 0.935849 0.695000 0.044667 0.028162 0.027478 0.026926
475 0.921736 0.682187 0.935849 0.695000 0.044667 0.028162 0.027478 0.026926
476 0.921706 0.682187 0.935849 0.695000 0.044701 0.028162 0.027478 0.026926
477 0.922438 0.682187 0.936459 0.695000 0.044123 0.028162 0.027475 0.026926
478 0.922438 0.682187 0.936853 0.695000 0.044123 0.028162 0.026967 0.026926
479 0.922438 0.682187 0.936856 0.695000 0.044123 0.028162 0.026970 0.026926
480 0.922488 0.682187 0.937085 0.695000 0.044177 0.028162 0.027076 0.026926
481 0.923432 0.682187 0.937085 0.695000 0.043854 0.028162 0.027076 0.026926
482 0.923831 0.682187 0.937085 0.695000 0.044219 0.028162 0.027076 0.026926
483 0.923831 0.682187 0.937085 0.695000 0.044219 0.028162 0.027076 0.026926
484 0.923971 0.682187 0.937261 0.695000 0.044367 0.028162 0.026781 0.026926
485 0.923971 0.682187 0.937340 0.695000 0.044367 0.028162 0.026722 0.026926
486 0.923971 0.682187 0.937394 0.695000 0.044367 0.028162 0.026737 0.026926
487 0.924429 0.682187 0.937406 0.695000 0.044303 0.028162 0.026740 0.026926
488 0.925034 0.682187 0.937406 0.695000 0.043333 0.028162 0.026740 0.026926
489 0.927604 0.682187 0.937406 0.695000 0.042665 0.028162 0.026740 0.026926
490 0.927604 0.682187 0.938591 0.695000 0.042665 0.028162 0.027212 0.026926
491 0.927604 0.682187 0.938591 0.695000 0.042665 0.028162 0.027212 0.026926
492 0.929030 0.682187 0.938646 0.695000 0.040968 0.028162 0.027239 0.026926
493 0.929030 0.682187 0.938645 0.695000 0.040968 0.028162 0.027239 0.026926
494 0.929410 0.682187 0.939207 0.695000 0.040314 0.028162 0.026337 0.026926
495 0.929362 0.682187 0.941244 0.695000 0.040375 0.028162 0.023812 0.026926
496 0.929965 0.682187 0.941284 0.695000 0.039383 0.028162 0.023774 0.026926
497 0.930535 0.682187 0.944608 0.695000 0.039777 0.028162 0.022767 0.026926
498 0.930855 0.682187 0.944606 0.695000 0.039931 0.028162 0.022767 0.026926
499 0.931004 0.682187 0.944588 0.695000 0.040103 0.028162 0.022787 0.026926
500 0.931004 0.682187 0.944690 0.695000 0.040103 0.028162 0.022033 0.026926
501 0.931037 0.682187 0.944690 0.695000 0.040101 0.028162 0.022033 0.026926
502 0.931037 0.682187 0.945153 0.695000 0.040101 0.028162 0.022009 0.026926
503 0.931037 0.682187 0.945145 0.695000 0.040101 0.028162 0.022007 0.026926
504 0.931069 0.682187 0.946564 0.695000 0.040100 0.028162 0.024675 0.026926
505 0.931069 0.682187 0.946564 0.695000 0.040100 0.028162 0.024675 0.026926
506 0.931127 0.682187 0.946564 0.695000 0.040034 0.028162 0.024675 0.026926
507 0.931137 0.682187 0.946564 0.695000 0.040047 0.028162 0.024675 0.026926
508 0.931137 0.682187 0.946603 0.695000 0.040047 0.028162 0.024614 0.026926
509 0.931137 0.682187 0.946790 0.695000 0.040047 0.028162 0.024562 0.026926
510 0.931137 0.682187 0.946874 0.695000 0.040047 0.028162 0.024606 0.026926
511 0.931529 0.682187 0.946874 0.695000 0.039883 0.028162 0.024606 0.026926
512 0.931543 0.682187 0.946874 0.695000 0.039894 0.028162 0.024606 0.026926
513 0.932345 0.682187 0.947239 0.695000 0.039173 0.028162 0.024278 0.026926
514 0.932345 0.682187 0.947239 0.695000 0.039173 0.028162 0.024278 0.026926
515 0.932872 0.682187 0.947205 0.695000 0.039610 0.028162 0.024318 0.026926
516 0.932965 0.682187 0.947606 0.695000 0.039595 0.028162 0.024240 0.026926
517 0.932995 0.682187 0.947611 0.695000 0.039546 0.028162 0.024242 0.026926
518 0.932995 0.682187 0.947640 0.695000 0.039546 0.028162 0.024260 0.026926
519 0.932708 0.682187 0.947640 0.695000 0.039847 0.028162 0.024260 0.026926
520 0.934672 0.682187 0.947640 0.695000 0.038719 0.028162 0.024260 0.026926
521 0.934672 0.682187 0.947640 0.695000 0.038719 0.028162 0.024260 0.026926
522 0.934859 0.682187 0.947621 0.695000 0.038906 0.028162 0.024262 0.026926
523 0.934859 0.682187 0.947720 0.695000 0.038907 0.028162 0.024252 0.026926
524 0.936031 0.682187 0.947715 0.695000 0.040235 0.028162 0.024260 0.026926
525 0.936300 0.682187 0.947708 0.695000 0.039782 0.028162 0.024273 0.026926
526 0.936313 0.682187 0.947828 0.695000 0.039766 0.028162 0.024658 0.026926
527 0.936313 0.682187 0.947828 0.695000 0.039766 0.028162 0.024658 0.026926
528 0.936286 0.682187 0.947828 0.695000 0.039790 0.028162 0.024658 0.026926
529 0.937867 0.682187 0.948026 0.695000 0.037372 0.028162 0.024709 0.026926
530 0.937953 0.682187 0.948029 0.695000 0.037265 0.028162 0.024710 0.026926
531 0.937953 0.682187 0.948029 0.695000 0.037265 0.028162 0.024710 0.026926
532 0.937964 0.682187 0.948427 0.695000 0.037262 0.028162 0.024946 0.026926
533 0.937964 0.682187 0.948737 0.695000 0.037262 0.028162 0.024457 0.026926
534 0.938164 0.682187 0.948785 0.695000 0.037525 0.028162 0.024415 0.026926
535 0.938164 0.682187 0.949886 0.695000 0.037525 0.028162 0.023729 0.026926
536 0.938164 0.682187 0.949886 0.695000 0.037525 0.028162 0.023729 0.026926
537 0.938009 0.682187 0.949886 0.695000 0.037388 0.028162 0.023729 0.026926
538 0.938013 0.682187 0.949704 0.695000 0.037392 0.028162 0.023751 0.026926
539 0.938013 0.682187 0.949717 0.695000 0.037392 0.028162 0.023710 0.026926
540 0.938260 0.682187 0.950400 0.695000 0.037236 0.028162 0.023009 0.026926
541 0.938260 0.682187 0.950400 0.695000 0.037236 0.028162 0.023009 0.026926
542 0.938252 0.682187 0.950400 0.695000 0.037242 0.028162 0.023009 0.026926
543 0.938252 0.682187 0.950405 0.695000 0.037242 0.028162 0.023008 0.026926
544 0.938254 0.682187 0.950446 0.695000 0.037243 0.028162 0.023036 0.026926
545 0.938515 0.682187 0.950446 0.695000 0.037184 0.028162 0.023036 0.026926
546 0.938546 0.682187 0.950518 0.695000 0.037164 0.028162 0.023052 0.026926
547 0.938638 0.682187 0.950518 0.695000 0.037178 0.028162 0.023052 0.026926
548 0.938781 0.682187 0.950547 0.695000 0.037294 0.028162 0.023065 0.026926
549 0.938781 0.682187 0.950547 0.695000 0.037294 0.028162 0.023065 0.026926
550 0.938781 0.682187 0.950500 0.695000 0.037294 0.028162 0.023131 0.026926
551 0.938781 0.682187 0.950500 0.695000 0.037294 0.028162 0.023131 0.026926
552 0.938819 0.682187 0.950500 0.695000 0.037247 0.028162 0.023131 0.026926
553 0.938819 0.682187 0.950765 0.695000 0.037247 0.028162 0.023089 0.026926
554 0.938723 0.682187 0.950855 0.695000 0.037306 0.028162 0.022936 0.026926
555 0.938723 0.682187 0.950855 0.695000 0.037306 0.028162 0.022936 0.026926
556 0.938718 0.682187 0.950855 0.695000 0.037312 0.028162 0.022936 0.026926
557 0.938718 0.682187 0.950957 0.695000 0.037312 0.028162 0.022994 0.026926
558 0.938771 0.682187 0.950957 0.695000 0.037371 0.028162 0.022994 0.026926
559 0.938534 0.682187 0.950943 0.695000 0.036728 0.028162 0.023018 0.026926
560 0.938741 0.682187 0.950943 0.695000 0.036471 0.028162 0.023018 0.026926
561 0.938741 0.682187 0.950901 0.695000 0.036471 0.028162 0.023023 0.026926
562 0.939250 0.682187 0.950901 0.695000 0.036466 0.028162 0.023023 0.026926
563 0.939596 0.682187 0.950898 0.695000 0.036112 0.028162 0.023027 0.026926
564 0.939661 0.682187 0.951345 0.695000 0.036021 0.028162 0.022543 0.026926
565 0.939661 0.682187 0.951345 0.695000 0.036021 0.028162 0.022543 0.026926
566 0.940130 0.682187 0.951345 0.695000 0.036590 0.028162 0.022543 0.026926
567 0.940130 0.682187 0.951369 0.695000 0.036590 0.028162 0.022549 0.026926
568 0.940130 0.682187 0.951369 0.695000 0.036590 0.028162 0.022549 0.026926
569 0.940128 0.682187 0.951662 0.695000 0.036591 0.028162 0.022632 0.026926
570 0.940128 0.682187 0.953259 0.695000 0.036591 0.028162 0.023147 0.026926
571 0.940128 0.682187 0.955700 0.695000 0.036591 0.028162 0.020863 0.026926
572 0.939911 0.682187 0.955772 0.695000 0.036234 0.028162 0.020770 0.026926
573 0.940838 0.682187 0.955832 0.695000 0.035152 0.028162 0.020800 0.026926
574 0.940838 0.682187 0.955832 0.695000 0.035152 0.028162 0.020800 0.026926
575 0.940838 0.682187 0.956182 0.695000 0.035152 0.028162 0.020695 0.026926
576 0.940838 0.682187 0.956182 0.695000 0.035152 0.028162 0.020695 0.026926
577 0.940984 0.682187 0.956182 0.695000 0.035047 0.028162 0.020695 0.026926
578 0.940984 0.682187 0.956217 0.695000 0.035047 0.028162 0.020688 0.026926
579 0.940628 0.682187 0.956217 0.695000 0.035437 0.028162 0.020688 0.026926
580 0.940681 0.682187 0.956222 0.695000 0.035434 0.028162 0.020687 0.026926
581 0.940872 0.682187 0.957229 0.695000 0.035593 0.028162 0.020495 0.026926
582 0.941047 0.682187 0.957229 0.695000 0.035412 0.028162 0.020495 0.026926
583 0.941605 0.682187 0.957229 0.695000 0.035410 0.028162 0.020495 0.026926
584 0.941671 0.682187 0.957229 0.695000 0.035405 0.028162 0.020495 0.026926
585 0.941671 0.682187 0.957229 0.695000 0.035405 0.028162 0.020495 0.026926
586 0.941671 0.682187 0.961221 0.695000 0.035405 0.028162 0.024038 0.026926
587 0.941671 0.682187 0.959949 0.695000 0.035405 0.028162 0.024094 0.026926
588 0.941671 0.682187 0.959978 0.695000 0.035405 0.028162 0.024082 0.026926
589 0.941671 0.682187 0.960153 0.695000 0.035405 0.028162 0.024028 0.026926
590 0.941671 0.682187 0.960499 0.695000 0.035405 0.028162 0.024297 0.026926
591 0.941810 0.682187 0.960500 0.695000 0.035264 0.028162 0.024299 0.026926
592 0.941810 0.682187 0.961600 0.695000 0.035264 0.028162 0.024404 0.026926
593 0.941908 0.682187 0.961573 0.695000 0.035166 0.028162 0.024383 0.026926
594 0.943357 0.682187 0.961573 0.695000 0.034436 0.028162 0.024383 0.026926
595 0.943325 0.682187 0.961575 0.695000 0.034404 0.028162 0.024385 0.026926
596 0.943325 0.682187 0.961882 0.695000 0.034404 0.028162 0.024492 0.026926
597 0.943382 0.682187 0.962126 0.695000 0.034479 0.028162 0.024683 0.026926
598 0.943375 0.682187 0.962117 0.695000 0.034487 0.028162 0.024653 0.026926
599 0.943375 0.682187 0.962117 0.695000 0.034487 0.028162 0.024653 0.026926
600 0.943375 0.682187 0.962117 0.695000 0.034487 0.028162 0.024653 0.026926
601 0.943375 0.682187 0.962546 0.695000 0.034487 0.028162 0.024096 0.026926
602 0.943375 0.682187 0.962492 0.695000 0.034487 0.028162 0.024170 0.026926
603 0.943375 0.682187 0.962492 0.695000 0.034487 0.028162 0.024170 0.026926
604 0.943371 0.682187 0.962492 0.695000 0.034490 0.028162 0.024170 0.026926
605 0.943434 0.682187 0.962492 0.695000 0.034393 0.028162 0.024170 0.026926
606 0.943434 0.682187 0.964198 0.695000 0.034393 0.028162 0.026053 0.026926
607 0.945869 0.682187 0.964297 0.695000 0.034859 0.028162 0.026085 0.026926
608 0.947258 0.682187 0.964298 0.695000 0.032844 0.028162 0.026084 0.026926
609 0.947258 0.682187 0.964429 0.695000 0.032844 0.028162 0.026197 0.026926
610 0.947255 0.682187 0.964516 0.695000 0.032846 0.028162 0.026222 0.026926
611 0.947255 0.682187 0.967096 0.695000 0.032846 0.028162 0.023749 0.026926
612 0.948252 0.682187 0.967676 0.695000 0.033380 0.028162 0.023468 0.026926
613 0.948305 0.682187 0.967676 0.695000 0.033323 0.028162 0.023468 0.026926
614 0.948319 0.682187 0.967684 0.695000 0.033339 0.028162 0.023457 0.026926
615 0.948304 0.682187 0.967684 0.695000 0.033321 0.028162 0.023457 0.026926
616 0.948454 0.682187 0.967684 0.695000 0.033519 0.028162 0.023457 0.026926
617 0.948474 0.682187 0.969491 0.695000 0.033493 0.028162 0.023443 0.026926
618 0.948998 0.682187 0.969491 0.695000 0.032769 0.028162 0.023443 0.026926
619 0.950223 0.682187 0.969467 0.695000 0.033204 0.028162 0.023436 0.026926
620 0.950213 0.682187 0.969467 0.695000 0.033217 0.028162 0.023436 0.026926
621 0.950213 0.682187 0.969467 0.695000 0.033217 0.028162 0.023436 0.026926
622 0.950213 0.682187 0.969443 0.695000 0.033217 0.028162 0.023473 0.026926
623 0.950213 0.682187 0.969443 0.695000 0.033217 0.028162 0.023473 0.026926
624 0.951419 0.682187 0.969443 0.695000 0.034767 0.028162 0.023473 0.026926
625 0.951419 0.682187 0.969635 0.695000 0.034767 0.028162 0.023349 0.026926
626 0.951301 0.682187 0.969635 0.695000 0.034638 0.028162 0.023349 0.026926
627 0.951301 0.682187 0.971016 0.695000 0.034638 0.028162 0.023736 0.026926
628 0.951298 0.682187 0.971251 0.695000 0.034915 0.028162 0.023761 0.026926
629 0.951472 0.682187 0.971251 0.695000 0.035018 0.028162 0.023761 0.026926
630 0.951472 0.682187 0.971266 0.695000 0.035018 0.028162 0.023739 0.026926
631 0.951472 0.682187 0.971270 0.695000 0.035018 0.028162 0.023737 0.026926
632 0.951472 0.682187 0.971263 0.695000 0.035018 0.028162 0.023738 0.026926
633 0.951654 0.682187 0.971306 0.695000 0.034969 0.028162 0.023710 0.026926
634 0.951654 0.682187 0.971385 0.695000 0.034969 0.028162 0.023731 0.026926
635 0.951654 0.682187 0.971400 0.695000 0.034969 0.028162 0.023729 0.026926
636 0.951654 0.682187 0.971636 0.695000 0.034969 0.028162 0.023569 0.026926
637 0.951654 0.682187 0.971636 0.695000 0.034969 0.028162 0.023569 0.026926
638 0.951654 0.682187 0.971848 0.695000 0.034969 0.028162 0.023279 0.026926
639 0.951666 0.682187 0.973229 0.695000 0.034982 0.028162 0.024002 0.026926
640 0.951666 0.682187 0.973229 0.695000 0.034982 0.028162 0.024002 0.026926
641 0.951666 0.682187 0.973371 0.695000 0.034982 0.028162 0.023853 0.026926
642 0.951785 0.682187 0.973371 0.695000 0.035026 0.028162 0.023853 0.026926
643 0.951785 0.682187 0.973371 0.695000 0.035026 0.028162 0.023853 0.026926
644 0.951814 0.682187 0.973371 0.695000 0.034993 0.028162 0.023853 0.026926
645 0.951814 0.682187 0.973371 0.695000 0.034993 0.028162 0.023853 0.026926
646 0.951845 0.682187 0.973371 0.695000 0.034962 0.028162 0.023853 0.026926
647 0.951845 0.682187 0.973371 0.695000 0.034962 0.028162 0.023853 0.026926
648 0.951827 0.682187 0.973371 0.695000 0.034986 0.028162 0.023853 0.026926
649 0.952773 0.682187 0.973371 0.695000 0.035458 0.028162 0.023853 0.026926
650 0.952773 0.682187 0.973404 0.695000 0.035458 0.028162 0.023878 0.026926
651 0.952602 0.682187 0.973404 0.695000 0.035694 0.028162 0.023878 0.026926
652 0.952602 0.682187 0.973404 0.695000 0.035694 0.028162 0.023878 0.026926
653 0.952602 0.682187 0.973464 0.695000 0.035694 0.028162 0.023926 0.026926
654 0.952857 0.682187 0.973464 0.695000 0.035684 0.028162 0.023926 0.026926
655 0.953139 0.682187 0.973464 0.695000 0.035542 0.028162 0.023926 0.026926
656 0.953201 0.682187 0.975368 0.695000 0.035567 0.028162 0.022922 0.026926
657 0.954686 0.682187 0.975368 0.695000 0.033677 0.028162 0.022921 0.026926
658 0.954820 0.682187 0.975456 0.695000 0.033823 0.028162 0.022913 0.026926
659 0.954840 0.682187 0.979480 0.695000 0.033838 0.028162 0.019949 0.026926
660 0.954840 0.682187 0.979497 0.695000 0.033838 0.028162 0.019965 0.026926
661 0.955028 0.682187 0.979497 0.695000 0.033943 0.028162 0.019965 0.026926
662 0.955048 0.682187 0.979497 0.695000 0.033963 0.028162 0.019965 0.026926
663 0.955060 0.682187 0.979497 0.695000 0.033970 0.028162 0.019965 0.026926
664 0.955205 0.682187 0.979497 0.695000 0.034032 0.028162 0.019965 0.026926
665 0.955251 0.682187 0.979497 0.695000 0.033978 0.028162 0.019965 0.026926
666 0.958395 0.682187 0.979497 0.695000 0.035360 0.028162 0.019965 0.026926
667 0.958382 0.682187 0.979497 0.695000 0.035375 0.028162 0.019965 0.026926
668 0.958382 0.682187 0.979469 0.695000 0.035375 0.028162 0.019939 0.026926
669 0.958395 0.682187 0.979473 0.695000 0.035388 0.028162 0.019943 0.026926
670 0.958524 0.682187 0.979476 0.695000 0.035224 0.028162 0.019946 0.026926
671 0.958524 0.682187 0.979476 0.695000 0.035224 0.028162 0.019946 0.026926
672 0.958524 0.682187 0.979476 0.695000 0.035224 0.028162 0.019946 0.026926
673 0.958524 0.682187 0.979482 0.695000 0.035224 0.028162 0.019939 0.026926
674 0.958532 0.682187 0.979620 0.695000 0.035227 0.028162 0.019904 0.026926
675 0.958532 0.682187 0.979618 0.695000 0.035227 0.028162 0.019905 0.026926
676 0.960287 0.682187 0.979618 0.695000 0.036249 0.028162 0.019905 0.026926
677 0.960381 0.682187 0.979618 0.695000 0.036137 0.028162 0.019905 0.026926
678 0.960738 0.682187 0.979618 0.695000 0.036349 0.028162 0.019905 0.026926
679 0.960738 0.682187 0.979618 0.695000 0.036349 0.028162 0.019905 0.026926
680 0.960812 0.682187 0.979618 0.695000 0.036428 0.028162 0.019905 0.026926
681 0.960812 0.682187 0.979618 0.695000 0.036428 0.028162 0.019905 0.026926
682 0.960857 0.682187 0.979618 0.695000 0.036380 0.028162 0.019905 0.026926
683 0.961757 0.682187 0.979618 0.695000 0.037168 0.028162 0.019905 0.026926
684 0.961846 0.682187 0.979618 0.695000 0.037244 0.028162 0.019905 0.026926
685 0.962353 0.682187 0.979618 0.695000 0.036711 0.028162 0.019905 0.026926
686 0.962353 0.682187 0.979618 0.695000 0.036711 0.028162 0.019905 0.026926
687 0.962353 0.682187 0.979618 0.695000 0.036711 0.028162 0.019905 0.026926
688 0.962353 0.682187 0.979618 0.695000 0.036711 0.028162 0.019905 0.026926
689 0.962327 0.682187 0.979683 0.695000 0.036649 0.028162 0.019832 0.026926
690 0.962322 0.682187 0.979683 0.695000 0.036645 0.028162 0.019832 0.026926
691 0.962322 0.682187 0.979801 0.695000 0.036645 0.028162 0.019808 0.026926
692 0.962753 0.682187 0.979816 0.695000 0.037022 0.028162 0.019821 0.026926
693 0.962995 0.682187 0.979816 0.695000 0.037254 0.028162 0.019821 0.026926
694 0.962995 0.682187 0.981582 0.695000 0.037254 0.028162 0.016291 0.026926
695 0.963032 0.682187 0.982022 0.695000 0.037213 0.028162 0.015572 0.026926
696 0.963032 0.682187 0.982346 0.695000 0.037213 0.028162 0.015823 0.026926
697 0.963203 0.682187 0.982346 0.695000 0.037303 0.028162 0.015823 0.026926
698 0.963203 0.682187 0.982346 0.695000 0.037303 0.028162 0.015823 0.026926
699 0.963200 0.682187 0.982346 0.695000 0.037300 0.028162 0.015823 0.026926
700 0.963200 0.682187 0.982535 0.695000 0.037300 0.028162 0.015671 0.026926
701 0.963164 0.682187 0.982533 0.695000 0.037278 0.028162 0.015668 0.026926
702 0.964313 0.682187 0.982695 0.695000 0.037782 0.028162 0.015611 0.026926
703 0.964621 0.682187 0.983150 0.695000 0.037407 0.028162 0.014888 0.026926
704 0.964759 0.682187 0.983841 0.695000 0.037254 0.028162 0.014971 0.026926
705 0.964759 0.682187 0.983841 0.695000 0.037254 0.028162 0.014971 0.026926
706 0.965241 0.682187 0.983841 0.695000 0.036753 0.028162 0.014971 0.026926
707 0.965241 0.682187 0.984082 0.695000 0.036753 0.028162 0.014938 0.026926
708 0.965241 0.682187 0.984102 0.695000 0.036753 0.028162 0.014743 0.026926
709 0.965304 0.682187 0.984102 0.695000 0.036809 0.028162 0.014743 0.026926
710 0.965304 0.682187 0.984102 0.695000 0.036808 0.028162 0.014743 0.026926
711 0.965294 0.682187 0.983901 0.695000 0.036820 0.028162 0.014774 0.026926
712 0.965294 0.682187 0.983919 0.695000 0.036820 0.028162 0.014790 0.026926
713 0.965284 0.682187 0.984109 0.695000 0.036831 0.028162 0.014902 0.026926
714 0.965353 0.682187 0.984109 0.695000 0.036858 0.028162 0.014902 0.026926
715 0.965353 0.682187 0.984109 0.695000 0.036858 0.028162 0.014902 0.026926
716 0.965353 0.682187 0.984410 0.695000 0.036858 0.028162 0.015187 0.026926
717 0.965356 0.682187 0.984410 0.695000 0.036861 0.028162 0.015187 0.026926
718 0.965864 0.682187 0.984410 0.695000 0.036261 0.028162 0.015187 0.026926
719 0.965864 0.682187 0.984410 0.695000 0.036261 0.028162 0.015187 0.026926
720 0.965939 0.682187 0.984755 0.695000 0.036330 0.028162 0.015065 0.026926
721 0.965939 0.682187 0.984755 0.695000 0.036330 0.028162 0.015065 0.026926
722 0.965939 0.682187 0.984875 0.695000 0.036330 0.028162 0.014965 0.026926
723 0.965939 0.682187 0.984875 0.695000 0.036330 0.028162 0.014965 0.026926
724 0.965925 0.682187 0.984875 0.695000 0.036322 0.028162 0.014965 0.026926
725 0.965925 0.682187 0.984942 0.695000 0.036322 0.028162 0.015031 0.026926
726 0.965925 0.682187 0.984942 0.695000 0.036322 0.028162 0.015031 0.026926
727 0.965925 0.682187 0.984990 0.695000 0.036322 0.028162 0.014957 0.026926
728 0.966053 0.682187 0.984990 0.695000 0.036141 0.028162 0.014957 0.026926
729 0.968054 0.682187 0.986455 0.695000 0.033751 0.028162 0.015623 0.026926
730 0.968065 0.682187 0.987048 0.695000 0.033757 0.028162 0.015112 0.026926
731 0.968065 0.682187 0.987048 0.695000 0.033757 0.028162 0.015112 0.026926
732 0.968065 0.682187 0.987048 0.695000 0.033757 0.028162 0.015112 0.026926
733 0.968145 0.682187 0.987048 0.695000 0.033800 0.028162 0.015112 0.026926
734 0.968139 0.682187 0.986974 0.695000 0.033807 0.028162 0.015180 0.026926
735 0.968055 0.682187 0.986974 0.695000 0.033914 0.028162 0.015180 0.026926
736 0.968055 0.682187 0.986974 0.695000 0.033914 0.028162 0.015180 0.026926
737 0.968055 0.682187 0.986974 0.695000 0.033914 0.028162 0.015180 0.026926
738 0.968122 0.682187 0.986449 0.695000 0.033936 0.028162 0.014987 0.026926
739 0.968122 0.682187 0.986449 0.695000 0.033936 0.028162 0.014987 0.026926
740 0.968122 0.682187 0.986449 0.695000 0.033936 0.028162 0.014987 0.026926
741 0.968188 0.682187 0.986449 0.695000 0.033998 0.028162 0.014987 0.026926
742 0.968188 0.682187 0.986452 0.695000 0.033998 0.028162 0.014982 0.026926
743 0.968423 0.682187 0.986452 0.695000 0.034140 0.028162 0.014982 0.026926
744 0.968654 0.682187 0.986452 0.695000 0.033922 0.028162 0.014982 0.026926
745 0.968651 0.682187 0.986536 0.695000 0.033920 0.028162 0.014961 0.026926
746 0.968630 0.682187 0.986640 0.695000 0.033900 0.028162 0.014793 0.026926
747 0.968627 0.682187 0.986649 0.695000 0.033904 0.028162 0.014795 0.026926
748 0.968627 0.682187 0.986965 0.695000 0.033904 0.028162 0.014891 0.026926
749 0.968627 0.682187 0.986965 0.695000 0.033904 0.028162 0.014891 0.026926
750 0.968627 0.682187 0.986965 0.695000 0.033904 0.028162 0.014891 0.026926
751 0.968627 0.682187 0.987214 0.695000 0.033904 0.028162 0.014505 0.026926
752 0.968613 0.682187 0.987219 0.695000 0.033924 0.028162 0.014508 0.026926
753 0.969557 0.682187 0.987219 0.695000 0.032778 0.028162 0.014508 0.026926
754 0.969557 0.682187 0.987219 0.695000 0.032778 0.028162 0.014508 0.026926
755 0.969557 0.682187 0.987219 0.695000 0.032778 0.028162 0.014508 0.026926
756 0.969557 0.682187 0.987219 0.695000 0.032778 0.028162 0.014508 0.026926
757 0.971991 0.682187 0.987219 0.695000 0.031179 0.028162 0.014508 0.026926
758 0.971991 0.682187 0.987978 0.695000 0.031179 0.028162 0.013299 0.026926
759 0.971988 0.682187 0.988792 0.695000 0.031184 0.028162 0.012375 0.026926
760 0.971988 0.682187 0.988792 0.695000 0.031184 0.028162 0.012375 0.026926
761 0.971988 0.682187 0.988792 0.695000 0.031184 0.028162 0.012375 0.026926
762 0.971988 0.682187 0.988792 0.695000 0.031184 0.028162 0.012375 0.026926
763 0.971933 0.682187 0.988792 0.695000 0.031135 0.028162 0.012375 0.026926
764 0.971933 0.682187 0.988864 0.695000 0.031135 0.028162 0.012311 0.026926
765 0.971933 0.682187 0.988864 0.695000 0.031135 0.028162 0.012311 0.026926
766 0.972832 0.682187 0.989266 0.695000 0.029846 0.028162 0.012010 0.026926
767 0.972831 0.682187 0.989266 0.695000 0.029847 0.028162 0.012010 0.026926
768 0.972831 0.682187 0.989266 0.695000 0.029847 0.028162 0.012010 0.026926
769 0.973065 0.682187 0.989266 0.695000 0.029972 0.028162 0.012010 0.026926
770 0.973326 0.682187 0.989266 0.695000 0.030119 0.028162 0.012010 0.026926
771 0.973430 0.682187 0.989266 0.695000 0.030181 0.028162 0.012010 0.026926
772 0.973430 0.682187 0.989011 0.695000 0.030181 0.028162 0.012380 0.026926
773 0.973502 0.682187 0.989011 0.695000 0.030075 0.028162 0.012380 0.026926
774 0.970173 0.682187 0.989011 0.695000 0.035679 0.028162 0.012380 0.026926
775 0.970173 0.682187 0.989011 0.695000 0.035679 0.028162 0.012380 0.026926
776 0.970188 0.682187 0.989011 0.695000 0.035662 0.028162 0.012380 0.026926
777 0.970824 0.682187 0.989011 0.695000 0.035558 0.028162 0.012380 0.026926
778 0.971974 0.682187 0.988995 0.695000 0.036289 0.028162 0.012405 0.026926
779 0.971974 0.682187 0.988995 0.695000 0.036289 0.028162 0.012405 0.026926
780 0.971974 0.682187 0.989652 0.695000 0.036289 0.028162 0.011525 0.026926
781 0.971982 0.682187 0.989823 0.695000 0.036296 0.028162 0.011340 0.026926
782 0.971982 0.682187 0.989823 0.695000 0.036296 0.028162 0.011340 0.026926
783 0.971982 0.682187 0.989988 0.695000 0.036296 0.028162 0.011127 0.026926
784 0.971982 0.682187 0.989916 0.695000 0.036296 0.028162 0.011064 0.026926
785 0.971982 0.682187 0.990201 0.695000 0.036296 0.028162 0.010940 0.026926
786 0.971982 0.682187 0.990201 0.695000 0.036296 0.028162 0.010940 0.026926
787 0.972030 0.682187 0.990201 0.695000 0.036240 0.028162 0.010940 0.026926
788 0.972030 0.682187 0.990200 0.695000 0.036240 0.028162 0.010940 0.026926
789 0.972030 0.682187 0.990599 0.695000 0.036240 0.028162 0.011214 0.026926
790 0.972089 0.682187 0.990603 0.695000 0.036275 0.028162 0.011212 0.026926
791 0.972089 0.682187 0.990603 0.695000 0.036275 0.028162 0.011212 0.026926
792 0.972089 0.682187 0.990603 0.695000 0.036275 0.028162 0.011212 0.026926
793 0.972119 0.682187 0.990603 0.695000 0.036297 0.028162 0.011212 0.026926
794 0.972402 0.682187 0.990603 0.695000 0.036476 0.028162 0.011212 0.026926
795 0.972899 0.682187 0.990603 0.695000 0.036451 0.028162 0.011212 0.026926
796 0.972899 0.682187 0.990486 0.695000 0.036451 0.028162 0.011119 0.026926
797 0.972899 0.682187 0.990467 0.695000 0.036451 0.028162 0.011162 0.026926
798 0.972126 0.682187 0.990467 0.695000 0.037341 0.028162 0.011162 0.026926
799 0.972133 0.682187 0.990695 0.695000 0.037317 0.028162 0.010948 0.026926
800 0.972822 0.682187 0.990863 0.695000 0.036591 0.028162 0.010575 0.026926
801 0.972839 0.682187 0.993275 0.695000 0.036604 0.028162 0.010572 0.026926
802 0.972839 0.682187 0.993348 0.695000 0.036604 0.028162 0.010615 0.026926
803 0.972839 0.682187 0.993348 0.695000 0.036604 0.028162 0.010615 0.026926
804 0.970408 0.682187 0.993348 0.695000 0.035746 0.028162 0.010615 0.026926
805 0.970408 0.682187 0.993348 0.695000 0.035746 0.028162 0.010615 0.026926
806 0.970408 0.682187 0.993653 0.695000 0.035746 0.028162 0.010655 0.026926
807 0.970408 0.682187 0.993653 0.695000 0.035746 0.028162 0.010655 0.026926
808 0.970419 0.682187 0.993653 0.695000 0.035730 0.028162 0.010655 0.026926
809 0.970419 0.682187 0.993653 0.695000 0.035730 0.028162 0.010655 0.026926
810 0.970419 0.682187 0.994490 0.695000 0.035730 0.028162 0.008750 0.026926
811 0.970457 0.682187 0.994415 0.695000 0.035658 0.028162 0.008729 0.026926
812 0.970457 0.682187 0.994611 0.695000 0.035658 0.028162 0.008795 0.026926
813 0.970457 0.682187 0.995212 0.695000 0.035658 0.028162 0.007724 0.026926
814 0.970457 0.682187 0.995533 0.695000 0.035658 0.028162 0.007849 0.026926
815 0.970457 0.682187 0.995533 0.695000 0.035658 0.028162 0.007849 0.026926
816 0.970457 0.682187 0.995533 0.695000 0.035658 0.028162 0.007849 0.026926
817 0.970457 0.682187 0.995535 0.695000 0.035658 0.028162 0.007844 0.026926
818 0.972532 0.682187 0.995535 0.695000 0.033162 0.028162 0.007844 0.026926
819 0.972532 0.682187 0.995535 0.695000 0.033162 0.028162 0.007844 0.026926
820 0.972532 0.682187 0.995691 0.695000 0.033162 0.028162 0.007916 0.026926
821 0.972802 0.682187 0.995697 0.695000 0.033127 0.028162 0.007908 0.026926
822 0.972802 0.682187 0.997304 0.695000 0.033127 0.028162 0.005106 0.026926
823 0.972762 0.682187 0.997281 0.695000 0.033095 0.028162 0.005095 0.026926
824 0.972765 0.682187 0.997281 0.695000 0.033097 0.028162 0.005095 0.026926
825 0.972918 0.682187 0.997281 0.695000 0.032934 0.028162 0.005095 0.026926
826 0.973034 0.682187 0.997281 0.695000 0.032823 0.028162 0.005095 0.026926
827 0.973025 0.682187 0.997281 0.695000 0.032832 0.028162 0.005095 0.026926
828 0.973025 0.682187 0.997304 0.695000 0.032832 0.028162 0.005106 0.026926
829 0.973016 0.682187 0.997304 0.695000 0.032841 0.028162 0.005106 0.026926
830 0.973056 0.682187 0.997347 0.695000 0.032874 0.028162 0.004988 0.026926
831 0.973056 0.682187 0.997347 0.695000 0.032874 0.028162 0.004988 0.026926
832 0.973056 0.682187 0.997347 0.695000 0.032874 0.028162 0.004988 0.026926
833 0.973056 0.682187 0.997347 0.695000 0.032874 0.028162 0.004988 0.026926
834 0.973056 0.682187 0.997347 0.695000 0.032874 0.028162 0.004988 0.026926
835 0.973056 0.682187 0.997347 0.695000 0.032874 0.028162 0.004988 0.026926
836 0.973056 0.682187 0.997347 0.695000 0.032874 0.028162 0.004988 0.026926
837 0.973008 0.682187 0.997347 0.695000 0.032977 0.028162 0.004988 0.026926
838 0.973008 0.682187 0.997347 0.695000 0.032977 0.028162 0.004988 0.026926
839 0.973008 0.682187 0.997347 0.695000 0.032977 0.028162 0.004988 0.026926
840 0.973071 0.682187 0.997405 0.695000 0.032980 0.028162 0.004831 0.026926
841 0.973520 0.682187 0.997405 0.695000 0.032582 0.028162 0.004831 0.026926
842 0.973520 0.682187 0.997405 0.695000 0.032582 0.028162 0.004831 0.026926
843 0.973485 0.682187 0.997405 0.695000 0.032554 0.028162 0.004831 0.026926
844 0.973485 0.682187 0.997405 0.695000 0.032554 0.028162 0.004831 0.026926
845 0.973871 0.682187 0.997405 0.695000 0.032594 0.028162 0.004831 0.026926
846 0.973871 0.682187 0.997405 0.695000 0.032594 0.028162 0.004831 0.026926
847 0.973871 0.682187 0.997405 0.695000 0.032594 0.028162 0.004831 0.026926
848 0.973906 0.682187 0.997405 0.695000 0.032622 0.028162 0.004831 0.026926
849 0.974109 0.682187 0.997405 0.695000 0.032393 0.028162 0.004831 0.026926
850 0.974109 0.682187 0.997405 0.695000 0.032393 0.028162 0.004831 0.026926
851 0.973947 0.682187 0.997405 0.695000 0.032267 0.028162 0.004831 0.026926
852 0.973947 0.682187 0.997405 0.695000 0.032267 0.028162 0.004831 0.026926
853 0.973947 0.682187 0.997405 0.695000 0.032267 0.028162 0.004831 0.026926
854 0.973947 0.682187 0.997405 0.695000 0.032267 0.028162 0.004831 0.026926
855 0.973915 0.682187 0.997489 0.695000 0.032241 0.028162 0.004610 0.026926
856 0.973922 0.682187 0.997112 0.695000 0.032247 0.028162 0.004543 0.026926
857 0.973889 0.682187 0.997112 0.695000 0.032248 0.028162 0.004543 0.026926
858 0.973889 0.682187 0.997189 0.695000 0.032248 0.028162 0.004534 0.026926
859 0.973913 0.682187 0.997189 0.695000 0.032074 0.028162 0.004534 0.026926
860 0.973913 0.682187 0.997213 0.695000 0.032074 0.028162 0.004471 0.026926
861 0.974095 0.682187 0.997213 0.695000 0.032213 0.028162 0.004471 0.026926
862 0.974089 0.682187 0.997213 0.695000 0.032212 0.028162 0.004471 0.026926
863 0.974089 0.682187 0.997906 0.695000 0.032212 0.028162 0.004288 0.026926
864 0.974074 0.682187 0.997906 0.695000 0.032228 0.028162 0.004288 0.026926
865 0.974074 0.682187 0.997906 0.695000 0.032228 0.028162 0.004288 0.026926
866 0.974078 0.682187 0.997906 0.695000 0.032229 0.028162 0.004288 0.026926
867 0.974078 0.682187 0.997906 0.695000 0.032229 0.028162 0.004288 0.026926
868 0.974078 0.682187 0.998323 0.695000 0.032229 0.028162 0.003121 0.026926
869 0.974078 0.682187 0.998323 0.695000 0.032229 0.028162 0.003121 0.026926
870 0.974078 0.682187 0.998323 0.695000 0.032229 0.028162 0.003121 0.026926
871 0.974078 0.682187 0.998323 0.695000 0.032229 0.028162 0.003121 0.026926
872 0.974078 0.682187 0.998331 0.695000 0.032229 0.028162 0.003115 0.026926
873 0.974078 0.682187 0.998397 0.695000 0.032229 0.028162 0.003094 0.026926
874 0.974078 0.682187 0.998397 0.695000 0.032229 0.028162 0.003094 0.026926
875 0.973946 0.682187 0.998397 0.695000 0.032126 0.028162 0.003094 0.026926
876 0.975575 0.682187 0.998397 0.695000 0.032612 0.028162 0.003094 0.026926
877 0.975575 0.682187 0.998397 0.695000 0.032612 0.028162 0.003094 0.026926
878 0.975575 0.682187 0.998397 0.695000 0.032612 0.028162 0.003094 0.026926
879 0.975575 0.682187 0.998397 0.695000 0.032612 0.028162 0.003094 0.026926
880 0.975622 0.682187 0.998200 0.695000 0.032647 0.028162 0.003646 0.026926
881 0.975850 0.682187 0.998198 0.695000 0.032697 0.028162 0.003647 0.026926
882 0.975850 0.682187 0.998198 0.695000 0.032697 0.028162 0.003647 0.026926
883 0.975703 0.682187 0.998198 0.695000 0.032859 0.028162 0.003647 0.026926
884 0.976227 0.682187 0.998065 0.695000 0.032585 0.028162 0.003603 0.026926
885 0.976227 0.682187 0.998299 0.695000 0.032585 0.028162 0.003645 0.026926
886 0.980130 0.682187 0.998299 0.695000 0.024951 0.028162 0.003645 0.026926
887 0.980130 0.682187 0.998188 0.695000 0.024951 0.028162 0.003608 0.026926
888 0.980130 0.682187 0.998208 0.695000 0.024951 0.028162 0.003622 0.026926
889 0.980209 0.682187 0.998208 0.695000 0.024531 0.028162 0.003622 0.026926
890 0.981131 0.682187 0.998208 0.695000 0.023238 0.028162 0.003622 0.026926
891 0.981131 0.682187 0.998208 0.695000 0.023238 0.028162 0.003622 0.026926
892 0.978498 0.682187 0.998208 0.695000 0.027516 0.028162 0.003622 0.026926
893 0.978498 0.682187 0.998266 0.695000 0.027515 0.028162 0.003455 0.026926
894 0.978955 0.682187 0.998266 0.695000 0.027797 0.028162 0.003455 0.026926
895 0.978955 0.682187 0.998173 0.695000 0.027797 0.028162 0.003420 0.026926
896 0.978953 0.682187 0.998173 0.695000 0.027799 0.028162 0.003420 0.026926
897 0.978953 0.682187 0.998173 0.695000 0.027799 0.028162 0.003420 0.026926
898 0.978960 0.682187 0.998316 0.695000 0.027791 0.028162 0.003477 0.026926
899 0.978960 0.682187 0.998316 0.695000 0.027791 0.028162 0.003477 0.026926
900 0.978960 0.682187 0.998316 0.695000 0.027791 0.028162 0.003477 0.026926
901 0.978960 0.682187 0.998316 0.695000 0.027791 0.028162 0.003477 0.026926
902 0.978960 0.682187 0.998101 0.695000 0.027791 0.028162 0.003432 0.026926
903 0.978960 0.682187 0.998101 0.695000 0.027791 0.028162 0.003432 0.026926
904 0.978960 0.682187 0.997858 0.695000 0.027791 0.028162 0.003498 0.026926
905 0.978960 0.682187 0.997249 0.695000 0.027791 0.028162 0.003845 0.026926
906 0.978960 0.682187 0.997249 0.695000 0.027791 0.028162 0.003845 0.026926
907 0.978782 0.682187 0.997249 0.695000 0.027819 0.028162 0.003845 0.026926
908 0.978782 0.682187 0.997249 0.695000 0.027819 0.028162 0.003845 0.026926
909 0.978756 0.682187 0.997249 0.695000 0.027830 0.028162 0.003845 0.026926
910 0.978756 0.682187 0.997249 0.695000 0.027830 0.028162 0.003845 0.026926
911 0.978722 0.682187 0.997436 0.695000 0.027804 0.028162 0.003362 0.026926
912 0.978722 0.682187 0.997436 0.695000 0.027804 0.028162 0.003362 0.026926
913 0.978722 0.682187 0.997436 0.695000 0.027804 0.028162 0.003362 0.026926
914 0.978614 0.682187 0.997436 0.695000 0.027807 0.028162 0.003362 0.026926
915 0.978621 0.682187 0.997436 0.695000 0.027798 0.028162 0.003362 0.026926
916 0.978621 0.682187 0.997436 0.695000 0.027798 0.028162 0.003362 0.026926
917 0.978621 0.682187 0.997436 0.695000 0.027798 0.028162 0.003362 0.026926
918 0.978642 0.682187 0.997790 0.695000 0.027814 0.028162 0.003426 0.026926
919 0.978640 0.682187 0.997790 0.695000 0.027815 0.028162 0.003426 0.026926
920 0.978654 0.682187 0.997781 0.695000 0.027798 0.028162 0.003432 0.026926
921 0.978654 0.682187 0.997781 0.695000 0.027798 0.028162 0.003432 0.026926
922 0.978649 0.682187 0.997781 0.695000 0.027799 0.028162 0.003432 0.026926
923 0.978649 0.682187 0.997781 0.695000 0.027799 0.028162 0.003432 0.026926
924 0.978634 0.682187 0.997781 0.695000 0.027829 0.028162 0.003432 0.026926
925 0.978634 0.682187 0.997790 0.695000 0.027829 0.028162 0.003425 0.026926
926 0.978022 0.682187 0.997790 0.695000 0.027424 0.028162 0.003425 0.026926
927 0.978317 0.682187 0.997790 0.695000 0.027605 0.028162 0.003425 0.026926
928 0.978317 0.682187 0.997790 0.695000 0.027605 0.028162 0.003425 0.026926
929 0.978520 0.682187 0.997790 0.695000 0.027756 0.028162 0.003425 0.026926
930 0.982183 0.682187 0.997790 0.695000 0.022405 0.028162 0.003425 0.026926
931 0.982183 0.682187 0.997826 0.695000 0.022405 0.028162 0.003428 0.026926
932 0.982534 0.682187 0.997826 0.695000 0.022652 0.028162 0.003428 0.026926
933 0.982469 0.682187 0.997826 0.695000 0.022713 0.028162 0.003428 0.026926
934 0.982469 0.682187 0.997905 0.695000 0.022713 0.028162 0.003387 0.026926
935 0.982496 0.682187 0.997905 0.695000 0.022673 0.028162 0.003387 0.026926
936 0.982773 0.682187 0.997905 0.695000 0.022572 0.028162 0.003387 0.026926
937 0.982773 0.682187 0.997905 0.695000 0.022572 0.028162 0.003387 0.026926
938 0.982773 0.682187 0.997905 0.695000 0.022572 0.028162 0.003387 0.026926
939 0.983418 0.682187 0.997905 0.695000 0.021489 0.028162 0.003387 0.026926
940 0.983418 0.682187 0.997905 0.695000 0.021489 0.028162 0.003387 0.026926
941 0.985204 0.682187 0.997905 0.695000 0.018634 0.028162 0.003387 0.026926
942 0.985174 0.682187 0.997905 0.695000 0.018610 0.028162 0.003387 0.026926
943 0.985174 0.682187 0.997905 0.695000 0.018610 0.028162 0.003387 0.026926
944 0.985174 0.682187 0.997905 0.695000 0.018610 0.028162 0.003387 0.026926
945 0.985174 0.682187 0.997901 0.695000 0.018610 0.028162 0.003384 0.026926
946 0.985174 0.682187 0.998423 0.695000 0.018610 0.028162 0.003442 0.026926
947 0.985714 0.682187 0.998428 0.695000 0.018018 0.028162 0.003444 0.026926
948 0.985714 0.682187 0.998428 0.695000 0.018018 0.028162 0.003444 0.026926
949 0.985714 0.682187 0.998428 0.695000 0.018018 0.028162 0.003444 0.026926
950 0.985714 0.682187 0.998424 0.695000 0.018018 0.028162 0.003442 0.026926
951 0.985760 0.682187 0.998424 0.695000 0.017926 0.028162 0.003442 0.026926
952 0.985760 0.682187 0.998137 0.695000 0.017926 0.028162 0.003770 0.026926
953 0.985580 0.682187 0.998137 0.695000 0.017790 0.028162 0.003770 0.026926
954 0.985580 0.682187 0.998137 0.695000 0.017790 0.028162 0.003770 0.026926
955 0.985665 0.682187 0.998137 0.695000 0.017698 0.028162 0.003770 0.026926
956 0.985665 0.682187 0.998141 0.695000 0.017698 0.028162 0.003773 0.026926
957 0.985665 0.682187 0.997338 0.695000 0.017698 0.028162 0.005867 0.026926
958 0.985665 0.682187 0.997338 0.695000 0.017698 0.028162 0.005867 0.026926
959 0.985665 0.682187 0.997338 0.695000 0.017698 0.028162 0.005867 0.026926
960 0.985845 0.682187 0.997338 0.695000 0.017833 0.028162 0.005867 0.026926
961 0.985845 0.682187 0.997744 0.695000 0.017833 0.028162 0.004710 0.026926
962 0.985848 0.682187 0.997744 0.695000 0.017867 0.028162 0.004710 0.026926
963 0.985848 0.682187 0.997744 0.695000 0.017867 0.028162 0.004710 0.026926
964 0.986099 0.682187 0.997748 0.695000 0.018045 0.028162 0.004712 0.026926
965 0.986081 0.682187 0.997748 0.695000 0.018063 0.028162 0.004712 0.026926
966 0.986081 0.682187 0.997748 0.695000 0.018063 0.028162 0.004712 0.026926
967 0.986081 0.682187 0.997748 0.695000 0.018063 0.028162 0.004712 0.026926
968 0.986081 0.682187 0.997622 0.695000 0.018063 0.028162 0.004672 0.026926
969 0.986081 0.682187 0.997571 0.695000 0.018063 0.028162 0.004664 0.026926
970 0.986180 0.682187 0.997571 0.695000 0.018008 0.028162 0.004664 0.026926
971 0.986122 0.682187 0.997571 0.695000 0.018065 0.028162 0.004664 0.026926
972 0.986122 0.682187 0.997571 0.695000 0.018065 0.028162 0.004664 0.026926
973 0.986163 0.682187 0.997396 0.695000 0.017982 0.028162 0.004602 0.026926
974 0.986163 0.682187 0.997355 0.695000 0.017982 0.028162 0.004649 0.026926
975 0.986496 0.682187 0.997355 0.695000 0.017648 0.028162 0.004649 0.026926
976 0.986496 0.682187 0.997297 0.695000 0.017648 0.028162 0.004619 0.026926
977 0.986496 0.682187 0.997297 0.695000 0.017648 0.028162 0.004619 0.026926
978 0.986720 0.682187 0.997297 0.695000 0.017195 0.028162 0.004619 0.026926
979 0.986720 0.682187 0.997316 0.695000 0.017195 0.028162 0.004573 0.026926
980 0.986720 0.682187 0.997316 0.695000 0.017195 0.028162 0.004573 0.026926
981 0.986720 0.682187 0.997287 0.695000 0.017195 0.028162 0.004485 0.026926
982 0.987096 0.682187 0.997287 0.695000 0.017008 0.028162 0.004485 0.026926
983 0.987096 0.682187 0.997287 0.695000 0.017008 0.028162 0.004485 0.026926
984 0.987096 0.682187 0.997399 0.695000 0.017008 0.028162 0.004537 0.026926
985 0.987096 0.682187 0.997399 0.695000 0.017008 0.028162 0.004537 0.026926
986 0.987096 0.682187 0.997399 0.695000 0.017008 0.028162 0.004537 0.026926
987 0.987887 0.682187 0.997399 0.695000 0.015495 0.028162 0.004537 0.026926
988 0.987887 0.682187 0.997399 0.695000 0.015495 0.028162 0.004537 0.026926
989 0.987887 0.682187 0.997399 0.695000 0.015495 0.028162 0.004537 0.026926
990 0.987887 0.682187 0.997318 0.695000 0.015495 0.028162 0.004642 0.026926
991 0.987886 0.682187 0.997318 0.695000 0.015494 0.028162 0.004642 0.026926
992 0.988082 0.682187 0.997832 0.695000 0.015253 0.028162 0.003483 0.026926
993 0.988123 0.682187 0.997832 0.695000 0.015233 0.028162 0.003483 0.026926
994 0.988123 0.682187 0.997832 0.695000 0.015233 0.028162 0.003483 0.026926
995 0.988123 0.682187 0.997832 0.695000 0.015233 0.028162 0.003483 0.026926
996 0.988123 0.682187 0.997832 0.695000 0.015233 0.028162 0.003483 0.026926
997 0.989172 0.682187 0.997832 0.695000 0.014293 0.028162 0.003483 0.026926
998 0.989174 0.682187 0.997796 0.695000 0.014295 0.028162 0.003462 0.026926
999 0.989172 0.682187 0.997796 0.695000 0.014296 0.028162 0.003462 0.026926
1000 0.989172 0.682187 0.997796 0.695000 0.014296 0.028162 0.003462 0.026926


==> data/lti/mpcrl_nrmse_and_r2.dat <==
episode nrmse-avg nrmse-std r2-avg r2-std
0 0.287345 0.002687 -1.370182 0.044164
10 0.243919 0.009277 -0.710228 0.130684
20 0.224990 0.012702 -0.457621 0.161488
30 0.212159 0.013578 -0.297284 0.165922
40 0.201102 0.012478 -0.165299 0.142242
50 0.190129 0.014368 -0.043535 0.155067
60 0.180303 0.017471 0.058112 0.179143
70 0.169873 0.015073 0.165182 0.145718
80 0.161842 0.013814 0.242692 0.127529
90 0.154171 0.017115 0.309347 0.150915
101 0.141279 0.015427 0.420249 0.127327
111 0.135190 0.018346 0.465744 0.145801
121 0.132497 0.014897 0.489725 0.114047
131 0.129635 0.015287 0.510919 0.114573
141 0.126662 0.017338 0.530871 0.128185
151 0.122606 0.017700 0.559529 0.124431
161 0.118907 0.022832 0.579199 0.154760
171 0.114164 0.025658 0.606995 0.171006
181 0.111070 0.024777 0.628273 0.168022
191 0.105391 0.028344 0.658122 0.179894
202 0.103215 0.026941 0.673377 0.167901
212 0.100644 0.025693 0.690309 0.152734
222 0.096368 0.024537 0.716154 0.142391
232 0.093905 0.026310 0.727018 0.148846
242 0.090386 0.027868 0.743210 0.155653
252 0.090211 0.025831 0.747256 0.140356
262 0.086717 0.024472 0.766966 0.131072
272 0.083600 0.024839 0.781682 0.127586
282 0.079790 0.026657 0.796865 0.136559
292 0.078757 0.023983 0.805451 0.122300
303 0.076490 0.024357 0.815034 0.120767
313 0.072381 0.020469 0.837593 0.096130
323 0.071317 0.021614 0.840602 0.101920
333 0.069627 0.019963 0.849410 0.092574
343 0.068824 0.015605 0.857047 0.068109
353 0.066602 0.017763 0.863619 0.080358
363 0.062340 0.013688 0.883070 0.057409
373 0.060983 0.013159 0.888283 0.053692
383 0.059659 0.011657 0.893939 0.045667
393 0.058094 0.009824 0.900359 0.035612
404 0.057912 0.009425 0.901185 0.032450
414 0.056430 0.009515 0.905999 0.033413
424 0.054816 0.008854 0.911502 0.030820
434 0.055356 0.008629 0.909908 0.028119
444 0.055053 0.006246 0.911884 0.019695
454 0.056423 0.004998 0.907903 0.016740
464 0.056282 0.004948 0.908373 0.016353
474 0.054216 0.003865 0.915202 0.011842
484 0.051555 0.003251 0.923404 0.009597
494 0.051742 0.003117 0.922876 0.009287
505 0.051357 0.002995 0.924035 0.008971
515 0.051798 0.002803 0.922761 0.008383
525 0.051235 0.003221 0.924354 0.009591
535 0.050871 0.003115 0.925441 0.009085
545 0.051478 0.004889 0.923249 0.014454
555 0.052531 0.004735 0.920150 0.015156
565 0.050490 0.005770 0.925873 0.018014
575 0.050952 0.006044 0.924434 0.018460
585 0.051428 0.007308 0.922550 0.023295
595 0.050150 0.004733 0.927167 0.014166
606 0.049489 0.007483 0.928093 0.024317
616 0.051888 0.006600 0.921470 0.019605
626 0.051039 0.006106 0.924157 0.017723
636 0.050300 0.006830 0.926040 0.020380
646 0.049745 0.005416 0.928129 0.015048
656 0.048939 0.004476 0.930680 0.012188
666 0.054061 0.017439 0.907381 0.073452
676 0.052679 0.011370 0.916634 0.042342
686 0.050587 0.008543 0.924453 0.028575
696 0.050622 0.006007 0.925410 0.018063
707 0.051723 0.005739 0.922264 0.017747
717 0.051133 0.006348 0.923795 0.019685
727 0.047809 0.004299 0.933861 0.012018
737 0.050090 0.009489 0.925398 0.032642
747 0.052315 0.007234 0.919941 0.022426
757 0.051910 0.011844 0.918629 0.043311
767 0.052855 0.016832 0.911679 0.071271
777 0.053488 0.014315 0.911999 0.051393
787 0.052167 0.011432 0.918136 0.038708
797 0.053965 0.011457 0.912641 0.039964
808 0.056416 0.009562 0.906019 0.032534
818 0.053426 0.010626 0.914828 0.034730
828 0.052631 0.007265 0.918976 0.022958
838 0.051834 0.007606 0.921218 0.023476
848 0.049436 0.008103 0.927965 0.024298
858 0.049881 0.006501 0.927370 0.019386
868 0.048080 0.005998 0.932613 0.016987
878 0.046590 0.004192 0.937192 0.011279
888 0.049474 0.007228 0.928243 0.021342
898 0.050609 0.005789 0.925519 0.016799
909 0.050534 0.005592 0.925802 0.016191
919 0.047709 0.004719 0.934028 0.013698
929 0.050862 0.007471 0.924143 0.023420
939 0.050270 0.005438 0.926615 0.015463
949 0.051200 0.011320 0.921077 0.040735
959 0.050502 0.014195 0.921009 0.052214
969 0.052839 0.017681 0.910887 0.071724
979 0.050087 0.013116 0.923054 0.048691
989 0.051281 0.012109 0.920308 0.042628
1000 0.047117 0.007590 0.934624 0.021865


==> data/lti/mpcrl_returns.dat <==
returns kde-point kde-pdf
24.383623 9.779476 0.003054
20.423398 9.895054 0.003468
28.831311 10.010632 0.003932
19.219476 10.126210 0.004452
24.334810 10.241788 0.005033
20.531793 10.357366 0.005681
35.224224 10.472944 0.006403
20.622426 10.588522 0.007207
19.775706 10.704100 0.008099
18.269696 10.819678 0.009088
31.012519 10.935256 0.010182
22.189585 11.050834 0.011392
20.962298 11.166412 0.012726
92.546077 11.281990 0.014195
26.511158 11.397568 0.015811
51.491830 11.513146 0.017584
20.110612 11.628724 0.019528
19.442990 11.744302 0.021654
25.058237 11.859880 0.023977
19.865013 11.975458 0.026510
26.571948 12.091036 0.029267
18.449124 12.206614 0.032264
28.620647 12.322192 0.035515
45.185969 12.437770 0.039037
47.929152 12.553348 0.042846
27.352463 12.668926 0.046958
26.816765 12.784504 0.051390
20.302908 12.900081 0.056158
22.953930 13.015659 0.061280
32.755492 13.131237 0.066773
18.227266 13.246815 0.072652
18.755034 13.362393 0.078936
22.693921 13.477971 0.085640
38.738004 13.593549 0.092779
19.548135 13.709127 0.100370
44.561943 13.824705 0.108427
30.342542 13.940283 0.116964
50.041025 14.055861 0.125994
19.312746 14.171439 0.135528
48.659996 14.287017 0.145577
20.256365 14.402595 0.156150
21.073700 14.518173 0.167256
32.465952 14.633751 0.178899
33.161059 14.749329 0.191086
43.217862 14.864907 0.203817
19.442148 14.980485 0.217094
21.041643 15.096063 0.230915
21.232512 15.211641 0.245276
52.073089 15.327219 0.260171
19.627350 15.442797 0.275590
36.811119 15.558375 0.291524
35.509172 15.673953 0.307958
27.974261 15.789531 0.324875
24.384643 15.905109 0.342258
32.630236 16.020687 0.360084
28.898927 16.136265 0.378329
22.935468 16.251843 0.396967
47.319593 16.367421 0.415968
24.995579 16.482998 0.435300
19.171031 16.598576 0.454929
32.841272 16.714154 0.474819
47.115359 16.829732 0.494930
22.841512 16.945310 0.515223
24.879252 17.060888 0.535653
49.450175 17.176466 0.556178
32.406289 17.292044 0.576752
19.799942 17.407622 0.597326
45.755201 17.523200 0.617854
27.596005 17.638778 0.638286
23.000457 17.754356 0.658572
38.923601 17.869934 0.678664
32.695306 17.985512 0.698510
30.903317 18.101090 0.718061
21.475656 18.216668 0.737269
22.470657 18.332246 0.756084
22.064886 18.447824 0.774459
26.859026 18.563402 0.792349
37.860298 18.678980 0.809708
21.182004 18.794558 0.826494
36.664225 18.910136 0.842666
44.670389 19.025714 0.858186
19.560101 19.141292 0.873018
19.446635 19.256870 0.887129
21.003086 19.372448 0.900488
18.625864 19.488026 0.913068
31.415676 19.603604 0.924845
34.449426 19.719182 0.935797
18.843056 19.834760 0.945908
61.139883 19.950338 0.955163
20.320898 20.065915 0.963552
19.108125 20.181493 0.971066
18.204797 20.297071 0.977704
18.685287 20.412649 0.983463
18.499154 20.528227 0.988349
30.796227 20.643805 0.992366
22.138777 20.759383 0.995526
19.732972 20.874961 0.997840
42.003824 20.990539 0.999325
18.459381 21.106117 1.000000
21.401553 21.221695 0.999886
77.254995 21.337273 0.999007
46.968699 21.452851 0.997390
21.053506 21.568429 0.995062
35.873465 21.684007 0.992055
36.543014 21.799585 0.988400
43.874593 21.915163 0.984130
36.517871 22.030741 0.979282
19.805872 22.146319 0.973889
30.421708 22.261897 0.967990
43.381679 22.377475 0.961620
52.595888 22.493053 0.954818
37.885090 22.608631 0.947620
40.770037 22.724209 0.940066
27.736359 22.839787 0.932190
19.742958 22.955365 0.924032
23.437367 23.070943 0.915626
19.285662 23.186521 0.907008
20.925432 23.302099 0.898213
21.782688 23.417677 0.889273
18.194213 23.533255 0.880222
24.574128 23.648832 0.871089
23.392887 23.764410 0.861905
53.473912 23.879988 0.852697
26.328826 23.995566 0.843491
30.384345 24.111144 0.834313
19.415649 24.226722 0.825186
50.838421 24.342300 0.816131
19.850921 24.457878 0.807167
22.279455 24.573456 0.798314
37.162883 24.689034 0.789587
20.083811 24.804612 0.781002
18.441984 24.920190 0.772571
37.794736 25.035768 0.764306
34.777854 25.151346 0.756218
48.384314 25.266924 0.748314
20.814966 25.382502 0.740603
18.498135 25.498080 0.733090
29.243329 25.613658 0.725779
21.803898 25.729236 0.718675
51.646824 25.844814 0.711780
19.669772 25.960392 0.705094
23.844604 26.075970 0.698618
31.748882 26.191548 0.692352
20.526787 26.307126 0.686294
22.180436 26.422704 0.680443
19.694669 26.538282 0.674794
19.723745 26.653860 0.669347
64.805461 26.769438 0.664095
19.469313 26.885016 0.659036
30.928906 27.000594 0.654165
22.055841 27.116172 0.649476
36.632372 27.231749 0.644965
21.107457 27.347327 0.640626
28.250928 27.462905 0.636454
18.252056 27.578483 0.632444
24.618391 27.694061 0.628589
35.784793 27.809639 0.624884
22.044968 27.925217 0.621324
32.028103 28.040795 0.617902
30.341025 28.156373 0.614614
34.003513 28.271951 0.611453
26.266830 28.387529 0.608414
27.951164 28.503107 0.605492
26.180772 28.618685 0.602682
22.890987 28.734263 0.599979
37.527165 28.849841 0.597377
40.735531 28.965419 0.594872
24.286427 29.080997 0.592459
49.746067 29.196575 0.590134
22.452472 29.312153 0.587892
25.643695 29.427731 0.585729
19.756648 29.543309 0.583641
19.505836 29.658887 0.581623
37.316906 29.774465 0.579673
32.477222 29.890043 0.577785
19.558251 30.005621 0.575957
42.887056 30.121199 0.574184
20.706329 30.236777 0.572464
23.088548 30.352355 0.570792
33.853792 30.467933 0.569166
32.085723 30.583511 0.567583
20.371608 30.699089 0.566038
44.435870 30.814667 0.564530
18.944717 30.930244 0.563055
30.057300 31.045822 0.561610
22.506671 31.161400 0.560192
27.593368 31.276978 0.558799
38.822772 31.392556 0.557427
19.310524 31.508134 0.556074
46.016421 31.623712 0.554738
33.475094 31.739290 0.553416
22.679328 31.854868 0.552104
27.351325 31.970446 0.550801
43.642836 32.086024 0.549504
52.012031 32.201602 0.548210
21.947457 32.317180 0.546917
34.494469 32.432758 0.545622
25.241957 32.548336 0.544322
39.324004 32.663914 0.543016
31.249044 32.779492 0.541700
32.882949 32.895070 0.540372
30.143887 33.010648 0.539029
24.921873 33.126226 0.537668
49.353974 33.241804 0.536287
29.527700 33.357382 0.534882
20.515005 33.472960 0.533451
32.596762 33.588538 0.531991
33.597034 33.704116 0.530499
36.851939 33.819694 0.528971
48.935148 33.935272 0.527405
19.605291 34.050850 0.525797
21.334648 34.166428 0.524144
33.252732 34.282006 0.522442
26.580280 34.397584 0.520689
34.634681 34.513161 0.518881
38.033613 34.628739 0.517014
33.622489 34.744317 0.515084
20.135061 34.859895 0.513090
42.549045 34.975473 0.511026
26.079134 35.091051 0.508890
32.183964 35.206629 0.506679
21.358127 35.322207 0.504389
31.974829 35.437785 0.502017
19.564656 35.553363 0.499561
25.014365 35.668941 0.497017
20.117587 35.784519 0.494384
20.171366 35.900097 0.491659
24.250862 36.015675 0.488840
46.650205 36.131253 0.485926
25.136489 36.246831 0.482915
39.506150 36.362409 0.479806
27.570780 36.477987 0.476600
47.223992 36.593565 0.473295
21.021388 36.709143 0.469892
32.222257 36.824721 0.466393
46.808985 36.940299 0.462798
25.708810 37.055877 0.459109
32.077462 37.171455 0.455329
61.671348 37.287033 0.451460
18.819773 37.402611 0.447506
28.227021 37.518189 0.443472
24.852243 37.633767 0.439360
29.603291 37.749345 0.435177
32.248999 37.864923 0.430928
42.907371 37.980501 0.426619
32.021810 38.096078 0.422256
19.767185 38.211656 0.417846
21.164732 38.327234 0.413397
25.441880 38.442812 0.408916
25.837695 38.558390 0.404411
24.337884 38.673968 0.399891
32.629675 38.789546 0.395364
34.367572 38.905124 0.390839
45.265766 39.020702 0.386325
46.605930 39.136280 0.381831
20.826194 39.251858 0.377366
20.081681 39.367436 0.372938
22.371364 39.483014 0.368558
52.832275 39.598592 0.364234
21.008789 39.714170 0.359974
31.197149 39.829748 0.355788
21.517864 39.945326 0.351683
24.182524 40.060904 0.347667
25.425850 40.176482 0.343748
36.588664 40.292060 0.339932
23.546273 40.407638 0.336227
36.623854 40.523216 0.332639
28.421108 40.638794 0.329173
48.502676 40.754372 0.325833
45.874987 40.869950 0.322626
34.458706 40.985528 0.319553
20.481104 41.101106 0.316619
28.043953 41.216684 0.313826
21.444827 41.332262 0.311175
30.092213 41.447840 0.308668
32.923918 41.563418 0.306306
36.048432 41.678995 0.304088
28.587563 41.794573 0.302012
27.395403 41.910151 0.300079
31.769203 42.025729 0.298285
26.162689 42.141307 0.296628
19.571913 42.256885 0.295105
45.021761 42.372463 0.293711
36.243646 42.488041 0.292443
35.160797 42.603619 0.291296
43.113783 42.719197 0.290264
22.790658 42.834775 0.289341
20.359780 42.950353 0.288522
36.723299 43.065931 0.287800
38.611300 43.181509 0.287169
26.558322 43.297087 0.286621
23.986726 43.412665 0.286150
39.280825 43.528243 0.285747
20.963578 43.643821 0.285407
21.652536 43.759399 0.285120
23.293477 43.874977 0.284880
42.840614 43.990555 0.284679
23.757776 44.106133 0.284509
23.541349 44.221711 0.284363
39.057338 44.337289 0.284233
37.689143 44.452867 0.284113
51.279242 44.568445 0.283995
30.555519 44.684023 0.283871
38.596410 44.799601 0.283736
36.832191 44.915179 0.283582
21.450337 45.030757 0.283404
18.444790 45.146335 0.283195
30.267778 45.261912 0.282949
20.301172 45.377490 0.282660
42.403815 45.493068 0.282324
21.356674 45.608646 0.281935
36.183531 45.724224 0.281489
26.260183 45.839802 0.280981
24.164588 45.955380 0.280407
22.581117 46.070958 0.279762
20.837401 46.186536 0.279045
30.661247 46.302114 0.278250
31.352056 46.417692 0.277375
19.625257 46.533270 0.276418
51.136814 46.648848 0.275376
23.382564 46.764426 0.274246
19.992995 46.880004 0.273027
23.831962 46.995582 0.271718
28.184173 47.111160 0.270316
23.045845 47.226738 0.268821
18.584465 47.342316 0.267231
20.587167 47.457894 0.265546
19.949707 47.573472 0.263766
20.826346 47.689050 0.261890
41.672393 47.804628 0.259919
24.843918 47.920206 0.257851
28.643890 48.035784 0.255689
19.294765 48.151362 0.253433
27.222169 48.266940 0.251082
42.304413 48.382518 0.248640
27.235520 48.498096 0.246105
41.533346 48.613674 0.243481
49.299765 48.729252 0.240769
20.864282 48.844829 0.237970
24.710643 48.960407 0.235086
34.361542 49.075985 0.232120
32.949522 49.191563 0.229074
47.753716 49.307141 0.225950
25.320717 49.422719 0.222751
37.552530 49.538297 0.219480
19.720076 49.653875 0.216140
39.355933 49.769453 0.212733
35.383635 49.885031 0.209264
37.548929 50.000609 0.205735
35.626704 50.116187 0.202151
36.964171 50.231765 0.198514
77.673429 50.347343 0.194828
26.881859 50.462921 0.191098
29.499027 50.578499 0.187327
25.436518 50.694077 0.183519
38.410110 50.809655 0.179679
20.376555 50.925233 0.175810
49.752801 51.040811 0.171918
37.244794 51.156389 0.168005
24.851452 51.271967 0.164078
21.520092 51.387545 0.160139
22.733055 51.503123 0.156194
27.978767 51.618701 0.152247
44.308918 51.734279 0.148302
25.011239 51.849857 0.144363
20.737776 51.965435 0.140436
32.065434 52.081013 0.136524
22.580964 52.196591 0.132631
21.555546 52.312169 0.128763
29.988223 52.427746 0.124922
48.370163 52.543324 0.121114
18.725116 52.658902 0.117341
19.749314 52.774480 0.113608
20.049830 52.890058 0.109919
32.461261 53.005636 0.106278
40.637652 53.121214 0.102687
32.495122 53.236792 0.099150
47.259142 53.352370 0.095670
48.178618 53.467948 0.092251
45.446659 53.583526 0.088895
46.684650 53.699104 0.085606
19.979961 53.814682 0.082385
49.402075 53.930260 0.079235
41.527261 54.045838 0.076158
34.477625 54.161416 0.073157
24.663073 54.276994 0.070233
26.234746 54.392572 0.067388
26.424243 54.508150 0.064623
21.616226 54.623728 0.061941
29.384363 54.739306 0.059341
31.472214 54.854884 0.056825
30.087743 54.970462 0.054393
30.767646 55.086040 0.052047
22.654378 55.201618 0.049787
50.456403 55.317196 0.047612
28.696169 55.432774 0.045524
52.633348 55.548352 0.043522
27.173962 55.663930 0.041605
36.774541 55.779508 0.039774
30.878939 55.895086 0.038027
18.740234 56.010663 0.036365
22.895425 56.126241 0.034786
18.970498 56.241819 0.033289
18.673089 56.357397 0.031873
18.885640 56.472975 0.030538
44.023296 56.588553 0.029281
44.062678 56.704131 0.028101
34.403463 56.819709 0.026997
18.944598 56.935287 0.025968
22.631044 57.050865 0.025010
18.648140 57.166443 0.024123
19.411083 57.282021 0.023305
22.177553 57.397599 0.022553
18.811997 57.513177 0.021866
36.833015 57.628755 0.021241
36.685568 57.744333 0.020676
37.920760 57.859911 0.020170
35.191285 57.975489 0.019719
46.079355 58.091067 0.019322
33.917320 58.206645 0.018976
18.297681 58.322223 0.018678
20.867811 58.437801 0.018427
33.502610 58.553379 0.018220
36.651470 58.668957 0.018055
41.928680 58.784535 0.017928
20.347258 58.900113 0.017838
44.580623 59.015691 0.017782
24.153279 59.131269 0.017758
19.203193 59.246847 0.017764
22.954260 59.362425 0.017796
25.513469 59.478003 0.017852
48.669253 59.593581 0.017931
37.399542 59.709158 0.018030
49.321260 59.824736 0.018146
38.487879 59.940314 0.018277
30.995863 60.055892 0.018422
30.602079 60.171470 0.018577
31.114589 60.287048 0.018742
20.927291 60.402626 0.018913
32.750706 60.518204 0.019089
20.443266 60.633782 0.019268
38.064526 60.749360 0.019448
43.813317 60.864938 0.019628
34.236023 60.980516 0.019806
23.872179 61.096094 0.019980
31.227497 61.211672 0.020149
25.032552 61.327250 0.020311
18.186881 61.442828 0.020466
28.691109 61.558406 0.020612
40.014805 61.673984 0.020748
25.142536 61.789562 0.020873
18.983710 61.905140 0.020986
23.161540 62.020718 0.021087
44.151377 62.136296 0.021176
33.215502 62.251874 0.021251
37.977434 62.367452 0.021312
19.338581 62.483030 0.021359
26.747239 62.598608 0.021392
44.402398 62.714186 0.021410
43.115931 62.829764 0.021415
26.440027 62.945342 0.021405
62.271954 63.060920 0.021382
35.745169 63.176498 0.021345
20.282302 63.292075 0.021295
70.119679 63.407653 0.021232
29.571951 63.523231 0.021157
21.207247 63.638809 0.021072
25.932797 63.754387 0.020975
30.832576 63.869965 0.020869
20.064966 63.985543 0.020754
37.080898 64.101121 0.020630
29.628173 64.216699 0.020500
18.586857 64.332277 0.020363
56.099833 64.447855 0.020221
24.713074 64.563433 0.020074
25.341252 64.679011 0.019925
59.662648 64.794589 0.019773
34.139046 64.910167 0.019619
33.695106 65.025745 0.019465
18.939926 65.141323 0.019312
18.579487 65.256901 0.019160
46.890015 65.372479 0.019011
23.174868 65.488057 0.018865
29.039342 65.603635 0.018723
18.694562 65.719213 0.018586
23.362184 65.834791 0.018455
34.858650 65.950369 0.018329
20.837031 66.065947 0.018211
41.286269 66.181525 0.018100
48.208790 66.297103 0.017997
21.451302 66.412681 0.017902
34.019078 66.528259 0.017816
38.152593 66.643837 0.017739
29.041556 66.759415 0.017671
19.177660 66.874992 0.017612
23.124832 66.990570 0.017562
18.516540 67.106148 0.017522
22.137518 67.221726 0.017490
49.174001 67.337304 0.017468
30.820232 67.452882 0.017455
44.180264 67.568460 0.017450
23.913326 67.684038 0.017453
28.666290 67.799616 0.017464
19.394517 67.915194 0.017482
28.310364 68.030772 0.017507
46.780998 68.146350 0.017539
40.324204 68.261928 0.017576
20.128310 68.377506 0.017618
28.098743 68.493084 0.017665
19.522288 68.608662 0.017715
44.844515 68.724240 0.017769
25.604847 68.839818 0.017825
28.508671 68.955396 0.017883
20.758559 69.070974 0.017941
30.981718 69.186552 0.018001
19.693762 69.302130 0.018059
35.328389 69.417708 0.018117
18.704313 69.533286 0.018172
32.424865 69.648864 0.018226
19.063615 69.764442 0.018276
37.907405 69.880020 0.018322
21.464662 69.995598 0.018364
45.448850 70.111176 0.018402
25.485033 70.226754 0.018434
49.454402 70.342332 0.018460
37.803383 70.457909 0.018480
49.484350 70.573487 0.018494
38.453199 70.689065 0.018501
36.729276 70.804643 0.018500
25.698805 70.920221 0.018492
35.293983 71.035799 0.018477
21.640764 71.151377 0.018454
24.805596 71.266955 0.018423
33.042266 71.382533 0.018385
19.670691 71.498111 0.018339
31.908155 71.613689 0.018285
19.373628 71.729267 0.018224
39.040058 71.844845 0.018156
25.845685 71.960423 0.018080
37.569969 72.076001 0.017998
21.037190 72.191579 0.017909
21.928389 72.307157 0.017814
18.450501 72.422735 0.017713
20.295559 72.538313 0.017607
35.932187 72.653891 0.017496
26.033518 72.769469 0.017381
37.700659 72.885047 0.017261
18.668737 73.000625 0.017138
27.049796 73.116203 0.017012
37.956134 73.231781 0.016884
46.869110 73.347359 0.016753
22.515380 73.462937 0.016621
20.682751 73.578515 0.016488
36.681070 73.694093 0.016355
44.617183 73.809671 0.016221
116.993885 73.925249 0.016088
31.985979 74.040826 0.015956
20.193052 74.156404 0.015825
30.765363 74.271982 0.015696
51.203967 74.387560 0.015568
38.654957 74.503138 0.015443
19.812491 74.618716 0.015321
22.521275 74.734294 0.015201
26.140674 74.849872 0.015084
18.512647 74.965450 0.014971
19.068530 75.081028 0.014860
30.634599 75.196606 0.014753
18.977065 75.312184 0.014649
23.693580 75.427762 0.014548
29.205407 75.543340 0.014450
34.770251 75.658918 0.014355
29.137452 75.774496 0.014263
37.447582 75.890074 0.014173
24.394515 76.005652 0.014086
21.519904 76.121230 0.014000
21.010947 76.236808 0.013917
18.661410 76.352386 0.013834
36.478408 76.467964 0.013752
32.300591 76.583542 0.013671
22.572955 76.699120 0.013590
27.701618 76.814698 0.013508
20.725244 76.930276 0.013425
39.026104 77.045854 0.013341
20.978757 77.161432 0.013255
34.319523 77.277010 0.013166
22.879021 77.392588 0.013075
44.520111 77.508166 0.012981
19.850285 77.623743 0.012882
42.390691 77.739321 0.012780
26.480031 77.854899 0.012673
40.551963 77.970477 0.012561
21.548905 78.086055 0.012444
20.349530 78.201633 0.012321
24.778577 78.317211 0.012192
46.358828 78.432789 0.012057
22.568440 78.548367 0.011916
29.860422 78.663945 0.011769
18.558663 78.779523 0.011615
30.234222 78.895101 0.011454
21.441036 79.010679 0.011287
18.920631 79.126257 0.011113
80.247458 79.241835 0.010933
22.831727 79.357413 0.010746
44.049588 79.472991 0.010553
19.215692 79.588569 0.010354
19.320290 79.704147 0.010149
30.054334 79.819725 0.009938
37.280918 79.935303 0.009722
22.558539 80.050881 0.009502
31.512992 80.166459 0.009276
18.027458 80.282037 0.009047
30.347949 80.397615 0.008814
27.948774 80.513193 0.008578
19.922593 80.628771 0.008339
32.016328 80.744349 0.008097
36.170975 80.859927 0.007854
21.628613 80.975505 0.007610
36.980032 81.091083 0.007364
19.842822 81.206660 0.007119
22.408265 81.322238 0.006873
21.129727 81.437816 0.006628
23.442281 81.553394 0.006385
29.080362 81.668972 0.006143
44.692170 81.784550 0.005903
31.707294 81.900128 0.005665
40.272953 82.015706 0.005431
18.246864 82.131284 0.005200
19.709322 82.246862 0.004973
18.842898 82.362440 0.004750
26.025407 82.478018 0.004531
36.222872 82.593596 0.004317
37.935820 82.709174 0.004109
20.157657 82.824752 0.003905
29.698805 82.940330 0.003708
32.150948 83.055908 0.003516
28.493753 83.171486 0.003330
34.034723 83.287064 0.003151
24.134757 83.402642 0.002977
30.720096 83.518220 0.002811
27.371530 83.633798 0.002650
51.443411 83.749376 0.002497
23.415955 83.864954 0.002350
19.725578 83.980532 0.002209
50.230111 84.096110 0.002076
49.002799 84.211688 0.001949
27.556594 84.327266 0.001828
18.812715 84.442844 0.001715
36.393500 84.558422 0.001607
20.121254 84.674000 0.001507
37.324391 84.789577 0.001412
19.147962 84.905155 0.001324
29.736249 85.020733 0.001243
23.882957 85.136311 0.001167
41.443960 85.251889 0.001097
31.040789 85.367467 0.001033
25.970624 85.483045 0.000975
37.154953 85.598623 0.000923
52.591549 85.714201 0.000876
26.167590 85.829779 0.000835
25.979927 85.945357 0.000798
35.767615 86.060935 0.000767
23.672711 86.176513 0.000741
30.835931 86.292091 0.000720
27.293831 86.407669 0.000704
33.120160 86.523247 0.000692
25.554286 86.638825 0.000685
20.029495 86.754403 0.000682
64.039009 86.869981 0.000684
27.495233 86.985559 0.000690
19.524882 87.101137 0.000700
19.866655 87.216715 0.000714
18.856349 87.332293 0.000732
39.547954 87.447871 0.000753
29.181100 87.563449 0.000779
20.718807 87.679027 0.000807
51.549566 87.794605 0.000839
41.968357 87.910183 0.000875
28.606627 88.025761 0.000913
28.064522 88.141339 0.000955
24.846257 88.256917 0.000999
45.974321 88.372494 0.001046
49.495898 88.488072 0.001096
39.267060 88.603650 0.001148
34.738050 88.719228 0.001202
45.857488 88.834806 0.001258
35.618058 88.950384 0.001316
21.677445 89.065962 0.001376
38.467015 89.181540 0.001437
27.862416 89.297118 0.001500
19.580066 89.412696 0.001563
20.604187 89.528274 0.001627
46.483474 89.643852 0.001692
30.426194 89.759430 0.001757
40.775294 89.875008 0.001822
20.877949 89.990586 0.001887
18.943115 90.106164 0.001951
37.127714 90.221742 0.002015
32.902374 90.337320 0.002078
23.528594 90.452898 0.002139
18.632846 90.568476 0.002199
20.085422 90.684054 0.002258
23.799643 90.799632 0.002314
19.875302 90.915210 0.002368
33.679182 91.030788 0.002419
38.178036 91.146366 0.002468
37.110597 91.261944 0.002514
33.577810 91.377522 0.002556
46.077040 91.493100 0.002596
52.918433 91.608678 0.002631
21.191159 91.724256 0.002663
70.692815 91.839834 0.002691
19.194391 91.955412 0.002715
44.287888 92.070989 0.002735
21.960685 92.186567 0.002751
19.005871 92.302145 0.002763
30.484773 92.417723 0.002770
22.303374 92.533301 0.002772
41.625853 92.648879 0.002770
19.171785 92.764457 0.002764
29.533646 92.880035 0.002754
20.719478 92.995613 0.002739
33.500777 93.111191 0.002720
48.618219 93.226769 0.002696
22.932244 93.342347 0.002669
20.582574 93.457925 0.002637
34.268349 93.573503 0.002602
41.715358 93.689081 0.002564
22.931816 93.804659 0.002521
51.437608 93.920237 0.002476
32.751833 94.035815 0.002427
19.062521 94.151393 0.002376
47.504649 94.266971 0.002322
24.176853 94.382549 0.002266
39.574482 94.498127 0.002207
27.263759 94.613705 0.002146
49.782718 94.729283 0.002084
39.487506 94.844861 0.002021
19.774377 94.960439 0.001956
33.454282 95.076017 0.001890
25.097863 95.191595 0.001824
26.011241 95.307173 0.001757
19.624988 95.422751 0.001690
45.747611 95.538329 0.001623
21.930119 95.653906 0.001556
33.463017 95.769484 0.001489
27.853068 95.885062 0.001423
34.468130 96.000640 0.001358
18.570110 96.116218 0.001293
43.970389 96.231796 0.001230
73.064848 96.347374 0.001168
26.254368 96.462952 0.001107
27.415377 96.578530 0.001048
44.129387 96.694108 0.000990
42.584583 96.809686 0.000935
47.317639 96.925264 0.000880
31.571033 97.040842 0.000828
50.388082 97.156420 0.000777
18.791624 97.271998 0.000729
19.111774 97.387576 0.000682
20.812466 97.503154 0.000638
32.103742 97.618732 0.000595
19.894805 97.734310 0.000554
19.040919 97.849888 0.000515
44.255581 97.965466 0.000479
19.321028 98.081044 0.000444
28.322385 98.196622 0.000411
27.395369 98.312200 0.000379
23.150549 98.427778 0.000350
21.329763 98.543356 0.000322
27.421905 98.658934 0.000297
22.390865 98.774512 0.000272
35.278907 98.890090 0.000250
30.988446 99.005668 0.000229
48.122894 99.121246 0.000209
18.957465 99.236823 0.000191
26.567783 99.352401 0.000174
36.166834 99.467979 0.000158
42.067455 99.583557 0.000143
18.836798 99.699135 0.000130
20.244316 99.814713 0.000118
73.722018 99.930291 0.000106
24.862053 100.045869 0.000096
42.339552 100.161447 0.000086
33.283111 100.277025 0.000078
23.180225 100.392603 0.000070
28.141045 100.508181 0.000063
30.306184 100.623759 0.000056
18.659856 100.739337 0.000050
23.386740 100.854915 0.000045
20.249271 100.970493 0.000040
25.290952 101.086071 0.000035
27.689697 101.201649 0.000031
21.105662 101.317227 0.000028
22.866611 101.432805 0.000025
40.620051 101.548383 0.000022
21.212721 101.663961 0.000019
24.453825 101.779539 0.000017
47.486778 101.895117 0.000015
26.628922 102.010695 0.000013
18.293646 102.126273 0.000011
36.524044 102.241851 0.000010
20.455661 102.357429 0.000009
27.856954 102.473007 0.000008
37.864790 102.588585 0.000007
29.429828 102.704163 0.000006
39.224002 102.819740 0.000005
45.010486 102.935318 0.000004
47.310225 103.050896 0.000004
19.691053 103.166474 0.000003
37.137062 103.282052 0.000003
27.488290 103.397630 0.000002
21.286225 103.513208 0.000002
50.008398 103.628786 0.000002
42.992520 103.744364 0.000002
23.745626 103.859942 0.000001
24.237885 103.975520 0.000001
22.021164 104.091098 0.000001
44.983877 104.206676 0.000001
20.646342 104.322254 0.000001
22.444512 104.437832 0.000001
19.986481 104.553410 0.000001
44.519736 104.668988 0.000001
70.111128 104.784566 0.000001
20.914883 104.900144 0.000001
20.028020 105.015722 0.000001
18.759577 105.131300 0.000001
72.683752 105.246878 0.000001
49.149666 105.362456 0.000001
51.666402 105.478034 0.000001
27.267039 105.593612 0.000001
22.501599 105.709190 0.000001
24.347224 105.824768 0.000002
48.567508 105.940346 0.000002
19.242035 106.055924 0.000002
21.564175 106.171502 0.000003
27.647912 106.287080 0.000003
39.243125 106.402657 0.000003
18.816938 106.518235 0.000004
25.003857 106.633813 0.000005
20.426040 106.749391 0.000005
18.812581 106.864969 0.000006
38.138024 106.980547 0.000007
49.978609 107.096125 0.000008
21.805893 107.211703 0.000009
26.981530 107.327281 0.000010
19.153568 107.442859 0.000012
30.056423 107.558437 0.000014
26.963982 107.674015 0.000015
33.587091 107.789593 0.000017
21.865001 107.905171 0.000020
46.413583 108.020749 0.000022
20.292590 108.136327 0.000025
36.351220 108.251905 0.000029
25.511605 108.367483 0.000032
19.961352 108.483061 0.000036
19.829916 108.598639 0.000041
29.379265 108.714217 0.000046
37.958341 108.829795 0.000051
23.458128 108.945373 0.000058
21.660880 109.060951 0.000064
26.871728 109.176529 0.000072
19.005719 109.292107 0.000080
20.131258 109.407685 0.000089
34.612097 109.523263 0.000098
19.166041 109.638841 0.000109
35.246271 109.754419 0.000121
39.218073 109.869997 0.000133
24.914520 109.985574 0.000147
39.232753 110.101152 0.000162
34.619334 110.216730 0.000178
30.845270 110.332308 0.000195
21.229434 110.447886 0.000214
78.689499 110.563464 0.000234
18.599753 110.679042 0.000255
38.246128 110.794620 0.000278
19.119827 110.910198 0.000303
44.285642 111.025776 0.000329
34.349616 111.141354 0.000357
42.880478 111.256932 0.000387
48.383959 111.372510 0.000419
18.937185 111.488088 0.000452
19.300384 111.603666 0.000488
20.106672 111.719244 0.000525
37.726236 111.834822 0.000564
44.383936 111.950400 0.000605
27.232084 112.065978 0.000649
30.147041 112.181556 0.000694
19.861139 112.297134 0.000741
35.783074 112.412712 0.000790
32.875496 112.528290 0.000841
20.133949 112.643868 0.000894
21.543304 112.759446 0.000948
21.431496 112.875024 0.001005
19.397701 112.990602 0.001063
33.646087 113.106180 0.001122
21.791187 113.221758 0.001184
46.468007 113.337336 0.001246
19.018707 113.452914 0.001309
36.471562 113.568491 0.001374
24.174719 113.684069 0.001440
19.976045 113.799647 0.001506
40.569217 113.915225 0.001572
45.740144 114.030803 0.001640
35.466053 114.146381 0.001707
22.061295 114.261959 0.001774
35.152321 114.377537 0.001841
45.416165 114.493115 0.001907
33.108666 114.608693 0.001972
19.289183 114.724271 0.002037
21.301399 114.839849 0.002100
22.098937 114.955427 0.002162
18.184367 115.071005 0.002222
20.991701 115.186583 0.002280
39.713546 115.302161 0.002336
48.289047 115.417739 0.002389
21.901021 115.533317 0.002440
18.581585 115.648895 0.002488
26.960845 115.764473 0.002532
19.355948 115.880051 0.002574
28.304300 115.995629 0.002611
46.073999 116.111207 0.002646
36.857690 116.226785 0.002676
23.249939 116.342363 0.002702
66.762006 116.457941 0.002725
20.671636 116.573519 0.002743
40.777131 116.689097 0.002757
28.841494 116.804675 0.002766
49.631047 116.920253 0.002771
33.982575 117.035831 0.002772
38.000329 117.151408 0.002768
40.258439 117.266986 0.002760
33.708734 117.382564 0.002747
28.919520 117.498142 0.002730
18.447639 117.613720 0.002709
18.846140 117.729298 0.002684
62.354465 117.844876 0.002654
19.162534 117.960454 0.002621
34.363390 118.076032 0.002584
30.952930 118.191610 0.002544
47.576698 118.307188 0.002500
22.169925 118.422766 0.002453
18.768196 118.538344 0.002403
31.969765 118.653922 0.002351
35.112068 118.769500 0.002296
30.539862 118.885078 0.002238
21.915697 119.000656 0.002179
22.683094 119.116234 0.002117
31.708588 119.231812 0.002054
18.643414 119.347390 0.001990
26.474678 119.462968 0.001925
36.570404 119.578546 0.001859
32.015979 119.694124 0.001792
21.249027 119.809702 0.001725
22.317552 119.925280 0.001658
18.536979 120.040858 0.001591
33.156298 120.156436 0.001524
18.778262 120.272014 0.001458
20.259578 120.387592 0.001392
28.103727 120.503170 0.001327
44.535949 120.618748 0.001263
52.896922 120.734325 0.001200
19.726573 120.849903 0.001139
39.030628 120.965481 0.001079
63.071485 121.081059 0.001021
20.574708 121.196637 0.000964
28.783948 121.312215 0.000909
46.336958 121.427793 0.000855
29.874531 121.543371 0.000804
33.846198 121.658949 0.000754
33.817522 121.774527 0.000707
26.923851 121.890105 0.000661
19.978318 122.005683 0.000617
33.541861 122.121261 0.000575
19.091869 122.236839 0.000536
24.079630 122.352417 0.000498
47.737240 122.467995 0.000462
19.331544 122.583573 0.000428
26.019066 122.699151 0.000396
22.342972 122.814729 0.000365
33.488218 122.930307 0.000337
28.601254 123.045885 0.000310
19.217970 123.161463 0.000285
23.845445 123.277041 0.000261
19.250308 123.392619 0.000239
27.894402 123.508197 0.000219
19.117826 123.623775 0.000200
22.819296 123.739353 0.000182
49.490040 123.854931 0.000166
21.450265 123.970509 0.000151
35.393066 124.086087 0.000137
68.813302 124.201665 0.000124
20.849287 124.317243 0.000112
37.488540 124.432820 0.000101
26.224336 124.548398 0.000091
37.499916 124.663976 0.000082
26.405544 124.779554 0.000074
48.722239 124.895132 0.000066
29.850062 125.010710 0.000059
27.618627 125.126288 0.000053
54.600166 125.241866 0.000047


==> data/lti/mpcrl_returns_quartiles.dat <==
quartile-point quartile-pdf
21.203225 0.999956
27.855011 0.623470
37.114876 0.457191


==> data/lti/mpcrl_solvertimes.dat <==
solvertimes kde-point kde-pdf
0.000407 0.000210 0.000057
0.000343 0.000210 0.000059
0.000433 0.000210 0.000062
0.000372 0.000211 0.000065
0.000356 0.000211 0.000069
0.000380 0.000211 0.000072
0.000405 0.000212 0.000076
0.000441 0.000212 0.000079
0.000423 0.000212 0.000083
0.000460 0.000213 0.000087
0.000426 0.000213 0.000091
0.000407 0.000213 0.000096
0.000336 0.000214 0.000101
0.000388 0.000214 0.000105
0.000410 0.000214 0.000111
0.000415 0.000215 0.000116
0.000390 0.000215 0.000121
0.000467 0.000215 0.000127
0.000484 0.000216 0.000133
0.000458 0.000216 0.000140
0.000397 0.000216 0.000146
0.000344 0.000217 0.000153
0.000425 0.000217 0.000161
0.000513 0.000217 0.000168
0.000448 0.000218 0.000176
0.000387 0.000218 0.000185
0.000459 0.000218 0.000193
0.000378 0.000219 0.000202
0.000426 0.000219 0.000212
0.000413 0.000220 0.000222
0.000373 0.000220 0.000232
0.000418 0.000220 0.000243
0.000416 0.000221 0.000254
0.000483 0.000221 0.000266
0.000480 0.000221 0.000278
0.000498 0.000222 0.000291
0.000478 0.000222 0.000304
0.000527 0.000222 0.000318
0.000423 0.000223 0.000332
0.000552 0.000223 0.000348
0.000445 0.000223 0.000363
0.000448 0.000224 0.000380
0.000503 0.000224 0.000397
0.000494 0.000224 0.000415
0.000575 0.000225 0.000433
0.000450 0.000225 0.000453
0.000480 0.000225 0.000473
0.000545 0.000226 0.000494
0.000544 0.000226 0.000516
0.000499 0.000227 0.000538
0.000517 0.000227 0.000562
0.000509 0.000227 0.000587
0.000508 0.000228 0.000612
0.000525 0.000228 0.000639
0.000595 0.000228 0.000667
0.000549 0.000229 0.000696
0.000538 0.000229 0.000726
0.000575 0.000229 0.000757
0.000552 0.000230 0.000790
0.000540 0.000230 0.000824
0.000512 0.000231 0.000859
0.000571 0.000231 0.000895
0.000521 0.000231 0.000933
0.000548 0.000232 0.000973
0.000612 0.000232 0.001014
0.000578 0.000232 0.001057
0.000569 0.000233 0.001101
0.000616 0.000233 0.001147
0.000585 0.000233 0.001194
0.000556 0.000234 0.001244
0.000569 0.000234 0.001295
0.000609 0.000235 0.001349
0.000538 0.000235 0.001404
0.000488 0.000235 0.001462
0.000480 0.000236 0.001521
0.000503 0.000236 0.001583
0.000582 0.000236 0.001647
0.000559 0.000237 0.001713
0.000564 0.000237 0.001782
0.000613 0.000238 0.001854
0.000678 0.000238 0.001928
0.000457 0.000238 0.002004
0.000440 0.000239 0.002084
0.000557 0.000239 0.002166
0.000548 0.000239 0.002251
0.000566 0.000240 0.002339
0.000592 0.000240 0.002430
0.000591 0.000241 0.002525
0.000590 0.000241 0.002622
0.000554 0.000241 0.002724
0.000512 0.000242 0.002828
0.000557 0.000242 0.002936
0.000490 0.000242 0.003048
0.000518 0.000243 0.003164
0.000565 0.000243 0.003283
0.000583 0.000244 0.003407
0.000598 0.000244 0.003535
0.000529 0.000244 0.003667
0.000550 0.000245 0.003803
0.000589 0.000245 0.003944
0.000435 0.000246 0.004089
0.000464 0.000246 0.004239
0.000380 0.000246 0.004394
0.000369 0.000247 0.004554
0.000388 0.000247 0.004719
0.000417 0.000248 0.004889
0.000419 0.000248 0.005065
0.000401 0.000248 0.005246
0.000411 0.000249 0.005433
0.000454 0.000249 0.005625
0.000472 0.000249 0.005824
0.000496 0.000250 0.006028
0.000505 0.000250 0.006239
0.000411 0.000251 0.006456
0.000376 0.000251 0.006679
0.000431 0.000251 0.006909
0.000433 0.000252 0.007146
0.000443 0.000252 0.007390
0.000423 0.000253 0.007641
0.000421 0.000253 0.007899
0.000388 0.000253 0.008165
0.000407 0.000254 0.008438
0.000451 0.000254 0.008719
0.000396 0.000255 0.009007
0.000442 0.000255 0.009304
0.000374 0.000255 0.009609
0.000514 0.000256 0.009923
0.000374 0.000256 0.010245
0.000389 0.000257 0.010575
0.000419 0.000257 0.010915
0.000394 0.000257 0.011263
0.000382 0.000258 0.011621
0.000473 0.000258 0.011988
0.000471 0.000259 0.012365
0.000494 0.000259 0.012751
0.000484 0.000260 0.013147
0.000467 0.000260 0.013553
0.000484 0.000260 0.013969
0.000449 0.000261 0.014396
0.000484 0.000261 0.014833
0.000440 0.000262 0.015281
0.000442 0.000262 0.015740
0.000534 0.000262 0.016210
0.000555 0.000263 0.016690
0.000479 0.000263 0.017182
0.000535 0.000264 0.017686
0.000514 0.000264 0.018201
0.000544 0.000264 0.018728
0.000504 0.000265 0.019267
0.000519 0.000265 0.019818
0.000470 0.000266 0.020381
0.000513 0.000266 0.020957
0.000569 0.000267 0.021545
0.000586 0.000267 0.022145
0.000592 0.000267 0.022759
0.000517 0.000268 0.023385
0.000569 0.000268 0.024024
0.000507 0.000269 0.024676
0.000563 0.000269 0.025342
0.000529 0.000270 0.026021
0.000523 0.000270 0.026713
0.000521 0.000270 0.027419
0.000550 0.000271 0.028138
0.000506 0.000271 0.028872
0.000525 0.000272 0.029619
0.000519 0.000272 0.030380
0.000506 0.000273 0.031155
0.000530 0.000273 0.031944
0.000605 0.000273 0.032747
0.000508 0.000274 0.033565
0.000581 0.000274 0.034396
0.000551 0.000275 0.035242
0.000542 0.000275 0.036103
0.000547 0.000276 0.036977
0.000540 0.000276 0.037867
0.000552 0.000276 0.038770
0.000543 0.000277 0.039688
0.000472 0.000277 0.040621
0.000545 0.000278 0.041568
0.000615 0.000278 0.042529
0.000497 0.000279 0.043505
0.000477 0.000279 0.044495
0.000572 0.000280 0.045500
0.000551 0.000280 0.046519
0.000585 0.000280 0.047552
0.000526 0.000281 0.048600
0.000504 0.000281 0.049662
0.000571 0.000282 0.050738
0.000494 0.000282 0.051828
0.000624 0.000283 0.052932
0.000628 0.000283 0.054051
0.000607 0.000284 0.055183
0.000595 0.000284 0.056329
0.000603 0.000284 0.057488
0.000563 0.000285 0.058661
0.000558 0.000285 0.059848
0.000602 0.000286 0.061048
0.000572 0.000286 0.062261
0.000591 0.000287 0.063487
0.000594 0.000287 0.064727
0.000433 0.000288 0.065979
0.000453 0.000288 0.067244
0.000401 0.000288 0.068521
0.000396 0.000289 0.069810
0.000380 0.000289 0.071112
0.000340 0.000290 0.072426
0.000473 0.000290 0.073752
0.000430 0.000291 0.075090
0.000403 0.000291 0.076439
0.000507 0.000292 0.077799
0.000443 0.000292 0.079171
0.000527 0.000293 0.080554
0.000499 0.000293 0.081947
0.000487 0.000294 0.083351
0.000480 0.000294 0.084766
0.000479 0.000294 0.086191
0.000479 0.000295 0.087626
0.000392 0.000295 0.089071
0.000476 0.000296 0.090526
0.000407 0.000296 0.091990
0.000424 0.000297 0.093464
0.000336 0.000297 0.094947
0.000412 0.000298 0.096439
0.000392 0.000298 0.097940
0.000374 0.000299 0.099450
0.000404 0.000299 0.100969
0.000438 0.000300 0.102495
0.000385 0.000300 0.104031
0.000462 0.000301 0.105574
0.000359 0.000301 0.107125
0.000434 0.000302 0.108685
0.000408 0.000302 0.110252
0.000478 0.000302 0.111827
0.000406 0.000303 0.113410
0.000467 0.000303 0.115000
0.000560 0.000304 0.116597
0.000474 0.000304 0.118202
0.000454 0.000305 0.119815
0.000499 0.000305 0.121435
0.000373 0.000306 0.123062
0.000429 0.000306 0.124696
0.000374 0.000307 0.126338
0.000511 0.000307 0.127988
0.000476 0.000308 0.129644
0.000521 0.000308 0.131309
0.000440 0.000309 0.132981
0.000505 0.000309 0.134660
0.000579 0.000310 0.136347
0.000509 0.000310 0.138042
0.000449 0.000311 0.139746
0.000426 0.000311 0.141457
0.000481 0.000312 0.143177
0.000531 0.000312 0.144906
0.000491 0.000313 0.146643
0.000558 0.000313 0.148390
0.000455 0.000314 0.150146
0.000459 0.000314 0.151911
0.000475 0.000315 0.153687
0.000551 0.000315 0.155473
0.000451 0.000316 0.157270
0.000449 0.000316 0.159078
0.000426 0.000317 0.160897
0.000453 0.000317 0.162729
0.000418 0.000318 0.164573
0.000501 0.000318 0.166430
0.000426 0.000319 0.168300
0.000436 0.000319 0.170184
0.000587 0.000320 0.172083
0.000705 0.000320 0.173996
0.000636 0.000321 0.175926
0.000600 0.000321 0.177872
0.000612 0.000322 0.179834
0.000640 0.000322 0.181815
0.000558 0.000323 0.183814
0.000604 0.000323 0.185831
0.000602 0.000324 0.187869
0.000589 0.000324 0.189927
0.000526 0.000325 0.192006
0.000569 0.000325 0.194108
0.000614 0.000326 0.196232
0.000548 0.000326 0.198380
0.000630 0.000327 0.200553
0.000624 0.000327 0.202751
0.000578 0.000328 0.204975
0.000597 0.000328 0.207227
0.000562 0.000329 0.209506
0.000584 0.000329 0.211815
0.000593 0.000330 0.214154
0.000602 0.000330 0.216523
0.000608 0.000331 0.218925
0.000550 0.000332 0.221359
0.000523 0.000332 0.223826
0.000702 0.000333 0.226329
0.000528 0.000333 0.228866
0.000543 0.000334 0.231441
0.000595 0.000334 0.234053
0.000653 0.000335 0.236703
0.000594 0.000335 0.239392
0.000643 0.000336 0.242122
0.000692 0.000336 0.244892
0.000457 0.000337 0.247705
0.000454 0.000337 0.250560
0.000415 0.000338 0.253459
0.000538 0.000338 0.256402
0.000513 0.000339 0.259391
0.000431 0.000339 0.262426
0.000398 0.000340 0.265507
0.000400 0.000341 0.268636
0.000425 0.000341 0.271812
0.000432 0.000342 0.275038
0.000414 0.000342 0.278312
0.000513 0.000343 0.281637
0.000427 0.000343 0.285011
0.000417 0.000344 0.288437
0.000446 0.000344 0.291913
0.000396 0.000345 0.295441
0.000467 0.000345 0.299020
0.000473 0.000346 0.302652
0.000555 0.000346 0.306335
0.000643 0.000347 0.310071
0.000547 0.000348 0.313859
0.000573 0.000348 0.317699
0.000540 0.000349 0.321591
0.000546 0.000349 0.325534
0.000530 0.000350 0.329530
0.000504 0.000350 0.333577
0.000476 0.000351 0.337674
0.000472 0.000351 0.341822
0.000496 0.000352 0.346020
0.000510 0.000353 0.350267
0.000528 0.000353 0.354563
0.000496 0.000354 0.358906
0.000579 0.000354 0.363296
0.000606 0.000355 0.367732
0.000613 0.000355 0.372214
0.000621 0.000356 0.376739
0.000604 0.000356 0.381307
0.000574 0.000357 0.385916
0.000518 0.000358 0.390566
0.000577 0.000358 0.395254
0.000619 0.000359 0.399980
0.000639 0.000359 0.404742
0.000635 0.000360 0.409538
0.000635 0.000360 0.414367
0.000620 0.000361 0.419226
0.000521 0.000362 0.424116
0.000570 0.000362 0.429033
0.000576 0.000363 0.433975
0.000617 0.000363 0.438942
0.000649 0.000364 0.443930
0.000651 0.000364 0.448938
0.000659 0.000365 0.453965
0.000564 0.000366 0.459007
0.000570 0.000366 0.464064
0.000579 0.000367 0.469132
0.000643 0.000367 0.474211
0.000570 0.000368 0.479298
0.000637 0.000369 0.484390
0.000586 0.000369 0.489487
0.000609 0.000370 0.494585
0.000575 0.000370 0.499683
0.000579 0.000371 0.504779
0.000523 0.000371 0.509871
0.000708 0.000372 0.514957
0.000603 0.000373 0.520035
0.000593 0.000373 0.525103
0.000634 0.000374 0.530160
0.000502 0.000374 0.535203
0.000454 0.000375 0.540231
0.000498 0.000376 0.545243
0.000659 0.000376 0.550237
0.000476 0.000377 0.555210
0.000474 0.000377 0.560163
0.000488 0.000378 0.565093
0.000594 0.000379 0.569999
0.000554 0.000379 0.574879
0.000563 0.000380 0.579734
0.000610 0.000380 0.584561
0.000633 0.000381 0.589360
0.000523 0.000382 0.594129
0.000534 0.000382 0.598869
0.000509 0.000383 0.603577
0.000630 0.000383 0.608254
0.000672 0.000384 0.612899
0.000703 0.000385 0.617511
0.000602 0.000385 0.622090
0.000517 0.000386 0.626635
0.000597 0.000386 0.631147
0.000583 0.000387 0.635624
0.000600 0.000388 0.640067
0.000590 0.000388 0.644476
0.000531 0.000389 0.648851
0.000583 0.000389 0.653190
0.000592 0.000390 0.657496
0.000615 0.000391 0.661767
0.000565 0.000391 0.666004
0.000646 0.000392 0.670206
0.000655 0.000393 0.674375
0.000566 0.000393 0.678510
0.000512 0.000394 0.682611
0.000438 0.000394 0.686679
0.000421 0.000395 0.690714
0.000414 0.000396 0.694716
0.000360 0.000396 0.698686
0.000389 0.000397 0.702622
0.000444 0.000398 0.706526
0.000455 0.000398 0.710398
0.000423 0.000399 0.714238
0.000462 0.000399 0.718046
0.000428 0.000400 0.721822
0.000374 0.000401 0.725566
0.000378 0.000401 0.729278
0.000397 0.000402 0.732958
0.000344 0.000403 0.736606
0.000434 0.000403 0.740222
0.000405 0.000404 0.743805
0.000422 0.000404 0.747355
0.000418 0.000405 0.750871
0.000437 0.000406 0.754355
0.000452 0.000406 0.757804
0.000373 0.000407 0.761218
0.000390 0.000408 0.764598
0.000489 0.000408 0.767942
0.000506 0.000409 0.771249
0.000408 0.000410 0.774520
0.000460 0.000410 0.777752
0.000431 0.000411 0.780946
0.000420 0.000412 0.784101
0.000587 0.000412 0.787216
0.000481 0.000413 0.790289
0.000431 0.000414 0.793321
0.000538 0.000414 0.796310
0.000515 0.000415 0.799255
0.000546 0.000416 0.802156
0.000526 0.000416 0.805011
0.000532 0.000417 0.807821
0.000534 0.000417 0.810583
0.000571 0.000418 0.813297
0.000479 0.000419 0.815963
0.000547 0.000419 0.818580
0.000499 0.000420 0.821146
0.000540 0.000421 0.823663
0.000607 0.000421 0.826128
0.000520 0.000422 0.828542
0.000522 0.000423 0.830904
0.000571 0.000423 0.833214
0.000517 0.000424 0.835472
0.000539 0.000425 0.837678
0.000522 0.000425 0.839831
0.000558 0.000426 0.841932
0.000542 0.000427 0.843982
0.000544 0.000427 0.845980
0.000541 0.000428 0.847927
0.000756 0.000429 0.849824
0.000726 0.000430 0.851672
0.000711 0.000430 0.853470
0.000658 0.000431 0.855221
0.000633 0.000432 0.856925
0.000615 0.000432 0.858584
0.000648 0.000433 0.860198
0.000524 0.000434 0.861770
0.000559 0.000434 0.863301
0.000544 0.000435 0.864793
0.000449 0.000436 0.866247
0.000459 0.000436 0.867665
0.000506 0.000437 0.869049
0.000522 0.000438 0.870402
0.000520 0.000438 0.871726
0.000621 0.000439 0.873022
0.000620 0.000440 0.874293
0.000648 0.000441 0.875541
0.000642 0.000441 0.876769
0.000604 0.000442 0.877979
0.000702 0.000443 0.879174
0.000646 0.000443 0.880356
0.000625 0.000444 0.881528
0.000671 0.000445 0.882691
0.000687 0.000445 0.883850
0.000701 0.000446 0.885005
0.000669 0.000447 0.886160
0.000649 0.000448 0.887316
0.000742 0.000448 0.888477
0.000567 0.000449 0.889645
0.000585 0.000450 0.890821
0.000505 0.000450 0.892009
0.000612 0.000451 0.893210
0.000645 0.000452 0.894425
0.000525 0.000453 0.895658
0.000491 0.000453 0.896910
0.000580 0.000454 0.898182
0.000580 0.000455 0.899477
0.000633 0.000455 0.900795
0.000597 0.000456 0.902137
0.000617 0.000457 0.903506
0.000591 0.000458 0.904903
0.000587 0.000458 0.906327
0.000535 0.000459 0.907780
0.000557 0.000460 0.909262
0.000645 0.000460 0.910775
0.000546 0.000461 0.912317
0.000462 0.000462 0.913890
0.000420 0.000463 0.915493
0.000355 0.000463 0.917127
0.000325 0.000464 0.918790
0.000305 0.000465 0.920482
0.000395 0.000466 0.922204
0.000391 0.000466 0.923953
0.000294 0.000467 0.925729
0.000331 0.000468 0.927530
0.000316 0.000469 0.929357
0.000394 0.000469 0.931206
0.000358 0.000470 0.933077
0.000355 0.000471 0.934967
0.000326 0.000471 0.936876
0.000360 0.000472 0.938801
0.000393 0.000473 0.940739
0.000383 0.000474 0.942690
0.000383 0.000474 0.944649
0.000424 0.000475 0.946616
0.000398 0.000476 0.948587
0.000369 0.000477 0.950560
0.000385 0.000477 0.952531
0.000424 0.000478 0.954499
0.000433 0.000479 0.956460
0.000348 0.000480 0.958412
0.000331 0.000480 0.960351
0.000376 0.000481 0.962275
0.000600 0.000482 0.964179
0.000586 0.000483 0.966062
0.000553 0.000484 0.967920
0.000526 0.000484 0.969751
0.000436 0.000485 0.971550
0.000348 0.000486 0.973315
0.000382 0.000487 0.975043
0.000412 0.000487 0.976732
0.000409 0.000488 0.978377
0.000405 0.000489 0.979977
0.000445 0.000490 0.981528
0.000428 0.000490 0.983029
0.000489 0.000491 0.984475
0.000476 0.000492 0.985867
0.000512 0.000493 0.987200
0.000488 0.000494 0.988472
0.000469 0.000494 0.989683
0.000494 0.000495 0.990831
0.000457 0.000496 0.991913
0.000506 0.000497 0.992929
0.000505 0.000497 0.993877
0.000459 0.000498 0.994756
0.000500 0.000499 0.995567
0.000476 0.000500 0.996308
0.000364 0.000501 0.996979
0.000373 0.000501 0.997581
0.000382 0.000502 0.998113
0.000576 0.000503 0.998577
0.000594 0.000504 0.998973
0.000510 0.000505 0.999302
0.000506 0.000505 0.999566
0.000460 0.000506 0.999765
0.000575 0.000507 0.999903
0.000491 0.000508 0.999980
0.000384 0.000509 1.000000
0.000385 0.000509 0.999964
0.000439 0.000510 0.999875
0.000571 0.000511 0.999736
0.000504 0.000512 0.999550
0.000484 0.000513 0.999320
0.000554 0.000513 0.999049
0.000649 0.000514 0.998741
0.000641 0.000515 0.998398
0.000594 0.000516 0.998024
0.000480 0.000517 0.997622
0.000464 0.000518 0.997197
0.000427 0.000518 0.996751
0.000443 0.000519 0.996288
0.000447 0.000520 0.995811
0.000429 0.000521 0.995323
0.000548 0.000522 0.994827
0.000566 0.000522 0.994327
0.000538 0.000523 0.993825
0.000539 0.000524 0.993323
0.000501 0.000525 0.992825
0.000548 0.000526 0.992331
0.000549 0.000527 0.991845
0.000616 0.000527 0.991368
0.000630 0.000528 0.990901
0.000680 0.000529 0.990446
0.000549 0.000530 0.990003
0.000556 0.000531 0.989573
0.000497 0.000532 0.989156
0.000684 0.000532 0.988753
0.000486 0.000533 0.988364
0.000511 0.000534 0.987986
0.000542 0.000535 0.987621
0.000639 0.000536 0.987267
0.000586 0.000537 0.986922
0.000617 0.000538 0.986586
0.000597 0.000538 0.986256
0.000650 0.000539 0.985931
0.000616 0.000540 0.985608
0.000434 0.000541 0.985285
0.000506 0.000542 0.984961
0.000456 0.000543 0.984631
0.000505 0.000543 0.984295
0.000472 0.000544 0.983949
0.000444 0.000545 0.983590
0.000393 0.000546 0.983216
0.000345 0.000547 0.982824
0.000322 0.000548 0.982412
0.000329 0.000549 0.981976
0.000315 0.000550 0.981515
0.000317 0.000550 0.981025
0.000314 0.000551 0.980504
0.000312 0.000552 0.979950
0.000312 0.000553 0.979360
0.000338 0.000554 0.978733
0.000309 0.000555 0.978067
0.000339 0.000556 0.977359
0.000304 0.000557 0.976608
0.000387 0.000557 0.975813
0.000411 0.000558 0.974971
0.000420 0.000559 0.974081
0.000376 0.000560 0.973143
0.000364 0.000561 0.972155
0.000356 0.000562 0.971116
0.000437 0.000563 0.970026
0.000548 0.000564 0.968882
0.000542 0.000564 0.967685
0.000526 0.000565 0.966433
0.000460 0.000566 0.965126
0.000524 0.000567 0.963763
0.000452 0.000568 0.962344
0.000434 0.000569 0.960866
0.000446 0.000570 0.959330
0.000386 0.000571 0.957734
0.000412 0.000572 0.956077
0.000580 0.000573 0.954359
0.000628 0.000573 0.952577
0.000613 0.000574 0.950730
0.000624 0.000575 0.948817
0.000729 0.000576 0.946835
0.000650 0.000577 0.944784
0.000655 0.000578 0.942660
0.000545 0.000579 0.940462
0.000544 0.000580 0.938187
0.000418 0.000581 0.935833
0.000423 0.000582 0.933396
0.000406 0.000583 0.930874
0.000430 0.000584 0.928264
0.000577 0.000584 0.925562
0.000571 0.000585 0.922766
0.000573 0.000586 0.919872
0.000453 0.000587 0.916877
0.000582 0.000588 0.913777
0.000609 0.000589 0.910568
0.000605 0.000590 0.907248
0.000572 0.000591 0.903812
0.000492 0.000592 0.900258
0.000388 0.000593 0.896581
0.000409 0.000594 0.892779
0.000507 0.000595 0.888848
0.000583 0.000596 0.884786
0.000503 0.000597 0.880589
0.000598 0.000598 0.876256
0.000544 0.000598 0.871783
0.000465 0.000599 0.867168
0.000445 0.000600 0.862411
0.000573 0.000601 0.857508
0.000434 0.000602 0.852459
0.000415 0.000603 0.847262
0.000403 0.000604 0.841917
0.000443 0.000605 0.836424
0.000604 0.000606 0.830782
0.000528 0.000607 0.824991
0.000461 0.000608 0.819052
0.000532 0.000609 0.812966
0.000512 0.000610 0.806733
0.000601 0.000611 0.800355
0.000539 0.000612 0.793834
0.000572 0.000613 0.787171
0.000613 0.000614 0.780368
0.000626 0.000615 0.773427
0.000554 0.000616 0.766351
0.000550 0.000617 0.759142
0.000565 0.000618 0.751803
0.000606 0.000619 0.744337
0.000638 0.000620 0.736745
0.000598 0.000621 0.729031
0.000626 0.000622 0.721199
0.000519 0.000623 0.713250
0.000601 0.000624 0.705187
0.000705 0.000625 0.697014
0.000599 0.000626 0.688734
0.000628 0.000627 0.680348
0.000612 0.000628 0.671861
0.000616 0.000628 0.663274
0.000675 0.000629 0.654591
0.000637 0.000630 0.645815
0.000590 0.000631 0.636948
0.000617 0.000632 0.627993
0.000440 0.000633 0.618953
0.000406 0.000634 0.609832
0.000406 0.000635 0.600631
0.000431 0.000636 0.591356
0.000421 0.000637 0.582008
0.000385 0.000639 0.572592
0.000387 0.000640 0.563111
0.000419 0.000641 0.553570
0.000451 0.000642 0.543972
0.000402 0.000643 0.534323
0.000381 0.000644 0.524628
0.000389 0.000645 0.514891
0.000412 0.000646 0.505119
0.000429 0.000647 0.495317
0.000511 0.000648 0.485493
0.000455 0.000649 0.475652
0.000463 0.000650 0.465803
0.000469 0.000651 0.455952
0.000368 0.000652 0.446107
0.000411 0.000653 0.436278
0.000477 0.000654 0.426471
0.000471 0.000655 0.416697
0.000507 0.000656 0.406965
0.000430 0.000657 0.397283
0.000489 0.000658 0.387661
0.000553 0.000659 0.378108
0.000502 0.000660 0.368635
0.000486 0.000661 0.359249
0.000582 0.000662 0.349962
0.000528 0.000663 0.340782
0.000475 0.000664 0.331719
0.000472 0.000665 0.322780
0.000444 0.000666 0.313975
0.000476 0.000667 0.305312
0.000464 0.000668 0.296798
0.000445 0.000669 0.288440
0.000433 0.000671 0.280245
0.000430 0.000672 0.272219
0.000379 0.000673 0.264367
0.000479 0.000674 0.256695
0.000453 0.000675 0.249205
0.000465 0.000676 0.241902
0.000398 0.000677 0.234788
0.000381 0.000678 0.227865
0.000582 0.000679 0.221134
0.000550 0.000680 0.214595
0.000451 0.000681 0.208249
0.000411 0.000682 0.202094
0.000431 0.000683 0.196129
0.000669 0.000684 0.190351
0.000661 0.000686 0.184758
0.000653 0.000687 0.179346
0.000688 0.000688 0.174112
0.000579 0.000689 0.169051
0.000638 0.000690 0.164157
0.000629 0.000691 0.159427
0.000719 0.000692 0.154855
0.000584 0.000693 0.150435
0.000488 0.000694 0.146161
0.000491 0.000695 0.142027
0.000470 0.000696 0.138027
0.000450 0.000698 0.134155
0.000472 0.000699 0.130404
0.000529 0.000700 0.126769
0.000500 0.000701 0.123244
0.000483 0.000702 0.119823
0.000642 0.000703 0.116500
0.000611 0.000704 0.113270
0.000631 0.000705 0.110127
0.000643 0.000706 0.107067
0.000551 0.000708 0.104085
0.000568 0.000709 0.101177
0.000512 0.000710 0.098338
0.000549 0.000711 0.095566
0.000503 0.000712 0.092856
0.000489 0.000713 0.090205
0.000542 0.000714 0.087612
0.000648 0.000715 0.085073
0.000586 0.000717 0.082586
0.000485 0.000718 0.080149
0.000611 0.000719 0.077761
0.000562 0.000720 0.075420
0.000510 0.000721 0.073126
0.000500 0.000722 0.070876
0.000544 0.000723 0.068671
0.000559 0.000725 0.066509
0.000567 0.000726 0.064390
0.000557 0.000727 0.062313
0.000594 0.000728 0.060279
0.000592 0.000729 0.058285
0.000645 0.000730 0.056333
0.000645 0.000731 0.054422
0.000595 0.000733 0.052552
0.000604 0.000734 0.050722
0.000557 0.000735 0.048931
0.000547 0.000736 0.047180
0.000546 0.000737 0.045469
0.000640 0.000738 0.043795
0.000575 0.000740 0.042160
0.000565 0.000741 0.040563
0.000329 0.000742 0.039002
0.000282 0.000743 0.037479
0.000362 0.000744 0.035991
0.000499 0.000745 0.034539
0.000427 0.000747 0.033121
0.000493 0.000748 0.031738
0.000508 0.000749 0.030389
0.000525 0.000750 0.029073
0.000472 0.000751 0.027790
0.000491 0.000752 0.026540
0.000456 0.000754 0.025321
0.000486 0.000755 0.024134
0.000551 0.000756 0.022979
0.000502 0.000757 0.021855
0.000490 0.000758 0.020762
0.000474 0.000760 0.019699
0.000463 0.000761 0.018668
0.000372 0.000762 0.017667
0.000326 0.000763 0.016697
0.000304 0.000764 0.015758
0.000428 0.000766 0.014850
0.000505 0.000767 0.013973
0.000529 0.000768 0.013127
0.000463 0.000769 0.012312
0.000451 0.000771 0.011528
0.000377 0.000772 0.010775
0.000503 0.000773 0.010053
0.000473 0.000774 0.009362
0.000411 0.000775 0.008702
0.000355 0.000777 0.008073
0.000375 0.000778 0.007475
0.000395 0.000779 0.006907
0.000611 0.000780 0.006368
0.000457 0.000782 0.005860
0.000480 0.000783 0.005380
0.000598 0.000784 0.004928
0.000609 0.000785 0.004504
0.000512 0.000787 0.004107
0.000463 0.000788 0.003737
0.000465 0.000789 0.003391
0.000566 0.000790 0.003071
0.000744 0.000792 0.002773
0.000608 0.000793 0.002499
0.000601 0.000794 0.002245
0.000557 0.000795 0.002013
0.000465 0.000797 0.001800
0.000493 0.000798 0.001605
0.000536 0.000799 0.001427
0.000496 0.000800 0.001266
0.000396 0.000802 0.001120
0.000583 0.000803 0.000988
0.000494 0.000804 0.000869
0.000535 0.000805 0.000762
0.000509 0.000807 0.000667
0.000518 0.000808 0.000582
0.000445 0.000809 0.000506
0.000539 0.000810 0.000439
0.000590 0.000812 0.000379
0.000516 0.000813 0.000327
0.000482 0.000814 0.000281
0.000491 0.000816 0.000241
0.000531 0.000817 0.000206
0.000452 0.000818 0.000175
0.000516 0.000819 0.000149
0.000424 0.000821 0.000126
0.000527 0.000822 0.000106
0.000612 0.000823 0.000089
0.000541 0.000825 0.000075
0.000541 0.000826 0.000063
0.000468 0.000827 0.000052
0.000590 0.000829 0.000043
0.000501 0.000830 0.000036
0.000576 0.000831 0.000030
0.000495 0.000833 0.000024
0.000598 0.000834 0.000020
0.000573 0.000835 0.000016
0.000637 0.000837 0.000013
0.000561 0.000838 0.000011
0.000626 0.000839 0.000009
0.000711 0.000840 0.000007
0.000657 0.000842 0.000006
0.000565 0.000843 0.000005
0.000604 0.000844 0.000004
0.000596 0.000846 0.000003
0.000660 0.000847 0.000002
0.000622 0.000848 0.000002
0.000626 0.000850 0.000001
0.000608 0.000851 0.000001
0.000608 0.000853 0.000001
0.000614 0.000854 0.000001
0.000586 0.000855 0.000001
0.000650 0.000857 0.000000
0.000535 0.000858 0.000000
0.000603 0.000859 0.000000
0.000627 0.000861 0.000000
0.000517 0.000862 0.000000
0.000641 0.000863 0.000000
0.000548 0.000865 0.000000
0.000502 0.000866 0.000000
0.000632 0.000867 0.000000
0.000346 0.000869 0.000000
0.000429 0.000870 0.000000
0.000444 0.000872 0.000000
0.000423 0.000873 0.000000
0.000364 0.000874 0.000000
0.000432 0.000876 0.000000
0.000457 0.000877 0.000000
0.000376 0.000878 0.000000
0.000325 0.000880 0.000000
0.000341 0.000881 0.000000
0.000298 0.000883 0.000000
0.000303 0.000884 0.000000
0.000295 0.000885 0.000000
0.000354 0.000887 0.000000
0.000362 0.000888 0.000000
0.000343 0.000890 0.000000
0.000377 0.000891 0.000000
0.000379 0.000892 0.000000
0.000370 0.000894 0.000000
0.000340 0.000895 0.000000
0.000383 0.000897 0.000000
0.000415 0.000898 0.000000
0.000403 0.000900 0.000000
0.000477 0.000901 0.000000
0.000371 0.000902 0.000000
0.000433 0.000904 0.000000
0.000369 0.000905 0.000000
0.000376 0.000907 0.000000
0.000424 0.000908 0.000000
0.000443 0.000910 0.000000
0.000410 0.000911 0.000000
0.000369 0.000912 0.000000
0.000376 0.000914 0.000000
0.000427 0.000915 0.000000
0.000418 0.000917 0.000000
0.000393 0.000918 0.000000
0.000378 0.000920 0.000000
0.000389 0.000921 0.000000
0.000394 0.000923 0.000000
0.000545 0.000924 0.000000
0.000533 0.000925 0.000000
0.000518 0.000927 0.000000
0.000620 0.000928 0.000000
0.000575 0.000930 0.000000
0.000594 0.000931 0.000000
0.000553 0.000933 0.000000
0.000562 0.000934 0.000000
0.000649 0.000936 0.000000
0.000570 0.000937 0.000000
0.000457 0.000939 0.000000
0.000475 0.000940 0.000000
0.000500 0.000942 0.000000
0.000483 0.000943 0.000000
0.000495 0.000945 0.000000
0.000553 0.000946 0.000000
0.000620 0.000948 0.000000
0.000462 0.000949 0.000000
0.000423 0.000951 0.000000
0.000481 0.000952 0.000000
0.000503 0.000954 0.000000
0.000624 0.000955 0.000000
0.000454 0.000957 0.000000
0.000493 0.000958 0.000000
0.000489 0.000960 0.000000
0.000480 0.000961 0.000000
0.000474 0.000963 0.000000
0.000530 0.000964 0.000000
0.000483 0.000966 0.000000
0.000513 0.000967 0.000000
0.000617 0.000969 0.000000
0.000643 0.000970 0.000000
0.000597 0.000972 0.000000
0.000676 0.000973 0.000000
0.000618 0.000975 0.000000
0.000566 0.000977 0.000000
0.000642 0.000978 0.000000
0.000496 0.000980 0.000000
0.000498 0.000981 0.000000
0.000581 0.000983 0.000000
0.000576 0.000984 0.000000
0.000521 0.000986 0.000000
0.000490 0.000987 0.000000
0.000566 0.000989 0.000000
0.000551 0.000991 0.000000
0.000672 0.000992 0.000000
0.000648 0.000994 0.000000
0.000615 0.000995 0.000000
0.000657 0.000997 0.000000
0.000615 0.000998 0.000000
0.000683 0.001000 0.000000
0.000663 0.001002 0.000000
0.000638 0.001003 0.000000
0.000639 0.001005 0.000000
0.000681 0.001006 0.000000
0.000670 0.001008 0.000000
0.000613 0.001009 0.000000
0.000646 0.001011 0.000000
0.000676 0.001013 0.000000
0.000615 0.001014 0.000000
0.000658 0.001016 0.000000


==> data/lti/mpcrl_solvertimes_quartiles.dat <==
quartile-point quartile-pdf
0.000436 0.866029
0.000509 0.999986
0.000580 0.938412

